Attacking Byzantine Robust Aggregation in High Dimensions

Training modern neural networks or models typically requires averaging over a sample of high-dimensional vectors. Poisoning attacks can skew or bias the average vectors used to train the model, forcing the model to learn specific patterns or avoid learning anything useful. Byzantine robust aggregation is a principled algorithmic defense against such biasing. Robust aggregators can bound the maximum bias in computing centrality statistics, such as mean, even when some fraction of inputs are arbitrarily corrupted. Designing such aggregators is challenging when dealing with high dimensions. However, the first polynomial-time algorithms with strong theoretical bounds on the bias have recently been proposed. Their bounds are independent of the number of dimensions, promising a conceptual limit on the power of poisoning attacks in their ongoing arms race against defenses. In this paper, we show a new attack called HIDRA on practical realization of strong defenses which subverts their claim of dimension-independent bias. HIDRA highlights a novel computational bottleneck that has not been a concern of prior information-theoretic analysis. Our experimental evaluation shows that our attacks almost completely destroy the model performance, whereas existing attacks with the same goal fail to have much effect. Our findings leave the arms race between poisoning attacks and provable defenses wide open.

==> figs/dnc_attack.csv <==
x,y1
100,0.0001600144144
200,0.000283562139
500,0.0006651910698
1000,0.001305683263
2000,0.002046364967

==> figs/eigen_computation_1.csv <==
x,y1,y2
1000,0.1563732624,0.1563732624
2000,0.9601402283,1.250986099
3000,4.013233423,4.222078085
4000,9.897210121,10.00788879
5000,19.53122211,19.5466578
6000,31.43387532,33.77662468
7000,48.68135571,53.63602901
8000,69.96879458,80.06311035
9000,103.897512,113.9961083
10000,158.8975778,156.3732624

==> figs/empirical_bias_filtering_cifar.csv <==
x,y1,y2,y3,y4
1000,0.002672612419,0.002725465447,0.000408418804,0.000998751866
6000,0.006546536707,0.007170970034,0.003052610578,0.002631568252
11000,0.008864052604,0.009273481617,0.004106622324,0.003494238997
16000,0.01069044968,0.01148051938,0.00515379633,0.005410309749
21000,0.01224744871,0.01278776038,0.005888588344,0.007338879966
26000,0.01362770288,0.01417797807,0.007205561179,0.007477808017
31000,0.01488047618,0.01539328018,0.007919959149,0.009616953801
36000,0.01603567451,0.01653729749,0.008008903663,0.009824542654
41000,0.01711306936,0.01776740379,0.008368745323,0.0110207374
46000,0.01812653934,0.01873032598,0.008886535964,0.01141175319
51000,0.01908627031,0.01964357063,0.009441684502,0.01221147678
56000,0.02,0.02038356749,0.00951860845,0.01239745914
61000,0.02087377028,0.02127998831,0.009747036054,0.01287106908
66000,0.02171240593,0.02212952033,0.01023551011,0.01438734833
71000,0.02251983253,0.02378797204,0.01093190772,0.01445188355
76000,0.0232992949,0.0245465722,0.01128168373,0.01538085674
81000,0.02405351177,0.02615163712,0.0115432939,0.01593735628
86000,0.02478478796,0.02681785375,0.01156196818,0.01597172577
91000,0.02549509757,0.02745853336,0.01160659838,0.01607672243
96000,0.02618614683,0.02813498622,0.01205148542,0.0163835643

==> figs/empirical_bias_filtering_fmnist.csv <==
x,y1,y2,y3,y4
1000,0.002672612419,0.003947571534,0.0009405862107,0.001462205526
6000,0.006546536707,0.007058272012,0.001617557952,0.002580331682
11000,0.008864052604,0.009248613587,0.001976880606,0.003193974702
16000,0.01069044968,0.01107083699,0.002530355364,0.004070362352
21000,0.01224744871,0.01266139848,0.002591693493,0.004225460755
26000,0.01362770288,0.01431417801,0.002771245694,0.004515155968
31000,0.01488047618,0.01545711924,0.002788969503,0.00454797563
36000,0.01603567451,0.01660062287,0.00280339768,0.00459084217
41000,0.01711306936,0.01751246329,0.002833219532,0.004676892963
46000,0.01812653934,0.0186800904,0.002864727086,0.004750228159
51000,0.01908627031,0.01957270262,0.0029099069,0.004831081403
56000,0.02,0.020480329,0.002949759498,0.004906233498
61000,0.02087377028,0.02129283243,0.002970718727,0.004939205761
66000,0.02171240593,0.02203542861,0.002972462408,0.004942534431
71000,0.02251983253,0.02291011672,0.003016425653,0.005024174536
76000,0.0232992949,0.02367123793,0.003044770962,0.005083164569
81000,0.02405351177,0.02444178292,0.003079500774,0.005164206389
86000,0.02478478796,0.02514548575,0.003093155834,0.005191399454
91000,0.02549509757,0.02584183154,0.003097490275,0.005199019334
96000,0.02618614683,0.02650863807,0.003115034234,0.00522792384

==> figs/empirical_bias_filtering_mnist.csv <==
x,y1,y2,y3,y4
1000,0.002672612419,0.003926831186,0.002273183145,0.003099851889
6000,0.006546536707,0.007194216926,0.003848648658,0.005847731859
11000,0.008864052604,0.009291190283,0.004924712031,0.007574111538
16000,0.01069044968,0.01108886456,0.006235096869,0.008950351573
21000,0.01224744871,0.01271145387,0.006526156428,0.009461120353
26000,0.01362770288,0.01434618521,0.006698850632,0.009694486707
31000,0.01488047618,0.01550889408,0.00674803159,0.009772540797
36000,0.01603567451,0.01662070789,0.006779388738,0.009865232637
41000,0.01711306936,0.01758930139,0.00687136592,0.0100160354
46000,0.01812653934,0.01870750061,0.006952954411,0.01016946594
51000,0.01908627031,0.01957741576,0.007067711603,0.01036920068
56000,0.02,0.02046539687,0.007189723796,0.01059844043
61000,0.02087377028,0.02121219956,0.007252037932,0.01070196526
66000,0.02171240593,0.02173239995,0.007377038806,0.01092815749
71000,0.02251983253,0.02261774163,0.007476152562,0.01110063347
76000,0.0232992949,0.02330328402,0.007528619665,0.01120248656
81000,0.02405351177,0.02416026287,0.007615480545,0.01135533813
86000,0.02478478796,0.02489296661,0.007670293938,0.01146020774
91000,0.02549509757,0.02561591745,0.007733746335,0.0115721339
96000,0.02618614683,0.02627084094,0.00776862196,0.01164708993

==> figs/empirical_bias_noregret_cifar.csv <==
x,y1,y2,y3,y4
1000,0.002672612419,0.002711193286,0.001619847132,0.001456236299
6000,0.006546536707,0.007239117581,0.005864453034,0.004621170332
11000,0.008864052604,0.00931335974,0.007022465166,0.005939910345
16000,0.01069044968,0.01151078525,0.008106890542,0.00748179183
21000,0.01224744871,0.01279706149,0.008613523272,0.009258974813
26000,0.01362770288,0.01418739738,0.009460900498,0.009690890548
31000,0.01488047618,0.01541299228,0.01003821859,0.01152224309
36000,0.01603567451,0.01656299048,0.01011056553,0.01168929219
41000,0.01711306936,0.01779856532,0.01041291825,0.01288702911
46000,0.01812653934,0.01875405924,0.01084568757,0.01340182068
51000,0.01908627031,0.01967225156,0.01132058672,0.01437185179
56000,0.02,0.02049738607,0.01138535156,0.0145345619
61000,0.02087377028,0.02139070736,0.01158600532,0.01496125648
66000,0.02171240593,0.02223513685,0.01203232981,0.01638279133
71000,0.02251983253,0.02302024266,0.01264333642,0.01671733717
76000,0.0232992949,0.02380883221,0.01300404275,0.01758803084
81000,0.02405351177,0.0246253308,0.01386076298,0.01814143073
86000,0.02478478796,0.02533457651,0.01387679839,0.01817355342
91000,0.02549509757,0.02601261086,0.01391493034,0.01827170755
96000,0.02618614683,0.0266992913,0.01436943645,0.01868777159

==> figs/empirical_bias_noregret_fmnist.csv <==
x,y1,y2,y3,y4
1000,0.002672612419,0.003941404367,0.0009405862107,0.001462205526
6000,0.006546536707,0.007059020909,0.001617557952,0.002580331682
11000,0.008864052604,0.009249745642,0.001976880606,0.003193974702
16000,0.01069044968,0.01107222785,0.002530355364,0.004070362352
21000,0.01224744871,0.012662951,0.002591693493,0.004225460755
26000,0.01362770288,0.01431451633,0.002771245694,0.004515155968
31000,0.01488047618,0.01522476812,0.002788969503,0.00454797563
36000,0.01603567451,0.01601117011,0.00280339768,0.00459084217
41000,0.01711306936,0.01688993399,0.002833219532,0.004676892963
46000,0.01812653934,0.01809783389,0.002864727086,0.004750228159
51000,0.01908627031,0.01901770995,0.0029099069,0.004831081403
56000,0.02,0.01995067189,0.002949759498,0.004906233498
61000,0.02087377028,0.02078405854,0.002970718727,0.004939205761
66000,0.02171240593,0.02154399548,0.002972462408,0.004942534431
71000,0.02251983253,0.02243787039,0.003016425653,0.005024174536
76000,0.0232992949,0.02321446919,0.003044770962,0.005083164569
81000,0.02405351177,0.0239997193,0.003079500774,0.005164206389
86000,0.02478478796,0.02471601981,0.003093155834,0.005191399454
91000,0.02549509757,0.02542399464,0.003097490275,0.005199019334
96000,0.02618614683,0.02610169747,0.003115034234,0.00522792384

==> figs/empirical_bias_noregret_mnist.csv <==
x,y1,y2,y3,y4
1000,0.002672612419,0.003926831186,0.002273183145,0.003090194258
6000,0.006546536707,0.007194216926,0.003848648658,0.005831294512
11000,0.008864052604,0.009291190283,0.004924712031,0.007552003205
16000,0.01069044968,0.01108886456,0.006235096869,0.00933002799
21000,0.01224744871,0.01271145387,0.006526156428,0.009818443217
26000,0.01362770288,0.01434618521,0.006698850632,0.01004282426
31000,0.01488047618,0.01550889408,0.00674803159,0.01011798016
36000,0.01603567451,0.01662070789,0.006779388738,0.01020743506
41000,0.01711306936,0.01758930139,0.00687136592,0.01035299025
46000,0.01812653934,0.01870750061,0.006952954411,0.01050105183
51000,0.01908627031,0.01957741576,0.007067711603,0.01069382319
56000,0.02,0.02046539687,0.007189723796,0.01091580581
61000,0.02087377028,0.02121219956,0.007252037932,0.01101610227
66000,0.02171240593,0.02173239995,0.007377038806,0.01123580767
71000,0.02251983253,0.02261774163,0.007476152562,0.01140338309
76000,0.0232992949,0.02330328402,0.007528619665,0.01150247291
81000,0.02405351177,0.02416026287,0.007615480545,0.01165093717
86000,0.02478478796,0.02489296661,0.007670293938,0.01175304909
91000,0.02549509757,0.02561591745,0.007733746335,0.01186169162
96000,0.02618614683,0.02627084094,0.00776862196,0.01193465236

==> figs/filtering_training_cifar_adap_threshold.csv <==
x,y1,y2
1,14.64,11.69
2,16.24,12.89
3,13.76,13.54
4,16.2,14.18
5,19.69,13.32
6,23.07,13.28
7,25.42,13.79
8,27.45,14.91
9,28,16.78
10,28.49,21.05
11,28.92,23.5
12,29.59,24.8
13,30.09,26.15
14,30.5,26.68
15,31.28,26.94
16,31.74,27.17
17,32.45,27.39
18,33.01,27.66
19,33.75,27.64
20,34.38,27.92
21,35.1,27.93
22,36.02,28.14
23,36.85,28.3
24,37.23,28.47
25,37.98,28.7
26,38.21,28.74
27,38.45,28.98
28,38.96,29.04
29,39.32,29.2
30,39.9,29.33
31,40.14,29.43
32,40.85,29.46
33,41.07,29.56
34,41.39,29.68
35,41.68,29.86
36,42.09,30.06
37,42.39,30.32
38,42.65,30.53
39,42.84,30.65
40,43.02,30.83
41,43.47,31.06
42,43.83,31.33
43,43.56,31.61
44,43.94,31.9
45,44.21,32.27
46,44.4,32.52
47,44.54,32.95
48,44.93,33.22
49,45.29,33.58
50,45.34,33.89
51,45.65,34.17
52,45.87,34.47
53,45.93,34.67
54,46.36,35.06
55,46.59,35.45
56,46.85,35.96
57,47.12,36.17
58,47.29,36.31
59,47.42,36.4
60,47.58,36.58
61,47.96,36.87
62,48.04,36.93
63,48.32,37.27
64,48.42,37.34
65,48.59,37.7
66,48.83,37.9
67,49.05,38.02
68,49.2,38.17
69,49.46,38.35
70,49.48,38.54
71,49.8,38.52
72,50.02,38.59
73,49.94,38.66
74,50.42,38.68
75,50.51,38.72
76,50.85,38.94
77,50.69,39.04
78,51.05,39.16
79,51.24,39.24
80,51.42,39.32
81,51.3,39.36
82,52.08,39.54
83,51.81,39.58
84,52.24,39.58
85,52.35,39.59
86,52.32,39.87
87,52.59,39.83
88,52.72,39.87
89,52.93,40
90,52.98,40.12
91,52.94,40.09
92,53.33,40.07
93,53.28,40.12
94,53.5,40.19
95,53.58,40.2
96,53.74,40.3
97,53.85,40.42
98,53.87,40.55
99,53.91,40.63
100,54.15,40.65
101,54.28,40.72
102,54.39,40.66
103,54.59,40.76
104,54.81,40.88
105,54.8,40.84
106,54.71,40.71
107,54.82,40.73
108,54.98,40.88
109,54.95,40.88
110,55.04,40.94
111,55.19,40.95
112,55,40.99
113,55.33,41.08
114,55.24,41.1
115,55.43,41.1
116,55.51,41.15
117,55.49,41.13
118,55.67,41.16
119,55.81,41.23
120,55.8,41.27
121,56.04,41.38
122,56.15,41.44
123,56.21,41.4
124,56.49,41.47
125,56.58,41.48
126,56.48,41.44
127,56.67,41.45
128,56.92,41.5
129,57.12,41.73
130,56.98,41.61
131,57.22,41.75
132,57.22,41.76
133,57.42,41.87
134,57.62,41.86
135,57.63,41.9
136,57.69,41.91
137,57.79,41.87
138,58.04,41.85
139,58.03,41.95
140,58.05,42.09
141,58.14,42.08
142,58.25,42.14
143,58.24,42.18
144,58.39,42.18
145,58.58,42.23
146,58.49,42.26
147,58.54,42.31
148,58.56,42.57
149,58.58,42.54
150,58.8,42.43
151,58.92,42.47
152,59.07,42.45
153,58.95,42.61
154,59.19,42.63
155,59.27,42.74
156,59.28,42.73
157,59.22,42.73
158,59.26,42.8
159,59.44,42.83
160,59.63,42.95
161,59.96,42.98
162,59.89,43
163,60.08,42.95
164,60.05,43.11
165,60.01,43.07
166,60.35,43.17
167,60.24,43.16
168,60.59,43.23
169,60.54,43.3
170,60.55,43.3
171,60.63,43.47
172,60.51,43.52
173,60.48,43.46
174,60.72,43.51
175,60.62,43.59
176,60.82,43.69
177,61.01,43.75
178,60.66,43.6
179,61.24,43.67
180,61.23,43.8
181,61.12,43.87
182,61.3,43.76
183,61.35,43.8
184,61.53,43.84
185,61.5,43.94
186,61.82,43.88
187,61.57,44.01
188,61.87,44.06
189,61.66,43.93
190,61.82,44.01
191,61.98,44.03
192,62.12,44.09
193,62.02,44.12
194,62.16,44.2
195,62.1,44.11
196,62.2,44.17
197,62.35,44.25
198,62.29,44.17
199,62.36,44.26
200,62.55,44.38
201,62.59,44.49
202,62.73,44.51
203,62.75,44.5
204,62.81,44.55
205,62.9,44.6
206,62.94,44.7
207,62.95,44.71
208,63.03,44.59
209,63.1,44.67
210,63.22,44.78
211,63.34,44.69
212,63.27,44.65
213,63.41,44.79
214,63.65,44.68
215,63.65,44.63
216,63.63,44.77
217,63.69,44.74
218,63.76,44.75
219,63.79,44.74
220,64.02,44.86
221,63.82,44.85
222,63.97,44.74
223,64.02,44.83
224,64.19,44.78
225,64.26,44.9
226,64.2,44.92
227,64.37,45
228,64.39,45.02
229,64.59,44.85
230,64.53,45.09
231,64.69,45.09
232,64.53,45.04
233,64.67,45.13
234,64.78,45.13
235,64.72,45.27
236,64.9,45.28
237,65.23,45.32
238,65.13,45.42
239,65.29,45.39
240,65.43,45.53
241,65.06,45.44
242,65.29,45.66
243,65.33,45.63
244,65.42,45.6
245,65.53,45.61
246,65.46,45.48
247,65.64,45.56
248,65.55,45.58
249,65.51,45.57
250,65.81,45.65
251,65.89,45.69
252,65.91,45.75
253,65.91,45.69
254,66.05,45.8
255,66.2,45.9
256,66.08,45.97
257,66.27,45.91
258,66.34,45.99
259,66.52,46
260,66.38,46.05
261,66.54,46.1
262,66.61,46.05
263,66.62,46.15
264,66.62,46.18
265,66.66,46.26
266,66.62,46.14
267,66.73,46.24
268,66.86,46.29
269,66.95,46.37
270,67.11,46.4
271,66.97,46.47
272,67.01,46.36
273,67.1,46.38
274,66.99,46.35
275,67.1,46.41
276,67.3,46.36
277,67.23,46.33
278,67.39,46.41
279,67.38,46.46
280,67.26,46.49
281,67.5,46.48
282,67.47,46.41
283,67.46,46.48
284,67.56,46.44
285,67.61,46.55
286,67.79,46.6
287,67.7,46.62
288,67.73,46.62
289,67.94,46.65
290,67.82,46.63
291,67.86,46.76
292,67.83,46.69
293,68.03,46.61
294,67.89,46.79
295,67.92,46.77
296,68.08,46.76
297,68.17,46.83
298,68.17,46.86
299,68.28,46.83
300,68.25,46.86
301,68.26,46.88
302,68.44,46.93
303,68.45,46.97
304,68.46,47
305,68.59,46.97
306,68.55,47.11
307,68.59,47.08
308,68.61,47.13
309,68.64,47.08
310,68.8,47.2
311,68.65,47.18
312,68.81,47.21
313,68.87,47.14
314,68.86,47.17
315,68.93,47.2
316,68.91,47.26
317,68.91,47.23
318,69.08,47.22
319,69,47.26
320,68.95,47.3
321,69.09,47.3
322,69.01,47.33
323,69.13,47.38
324,69.19,47.47
325,69.21,47.4
326,69.34,47.57
327,69.36,47.56
328,69.25,47.5
329,69.49,47.48
330,69.51,47.63
331,69.53,47.67
332,69.45,47.53
333,69.61,47.76
334,69.8,47.67
335,69.7,47.58
336,69.6,47.48
337,69.57,47.53
338,69.68,47.64
339,69.75,47.73
340,69.82,47.6
341,70.01,47.47
342,69.95,47.57
343,69.96,47.53
344,69.92,47.54
345,70.07,47.52
346,70.09,47.58
347,70.24,47.47
348,70.07,47.56
349,70.09,47.61
350,70.16,47.71
351,70.28,47.7
352,70.33,47.63
353,70.26,47.64
354,70.22,47.74
355,70.3,47.8
356,70.2,47.81
357,70.35,47.87
358,70.37,47.81
359,70.41,47.85
360,70.53,47.89
361,70.55,47.81
362,70.42,47.92
363,70.55,47.8
364,70.41,47.91
365,70.6,47.93
366,70.6,47.93
367,70.57,47.89
368,70.53,47.95
369,70.77,47.97
370,70.83,47.92
371,70.73,47.89
372,70.9,47.83
373,70.71,48.05
374,70.79,47.95
375,70.9,47.88
376,70.85,47.99
377,70.82,47.84
378,70.77,47.8
379,71.11,48
380,71.12,48.11
381,71.06,48.17
382,71.05,48.1
383,71.24,48.01
384,71.28,48.09
385,71.23,48.18
386,71,48.16
387,71.29,48.11
388,71.41,48.13
389,71.2,48.14
390,71.28,48.23
391,71.28,48.18
392,71.43,48.28
393,71.39,48.19
394,71.18,48.24
395,71.42,48.22
396,71.38,48.29
397,71.46,48.23
398,71.49,48.28
399,71.42,48.28
400,71.72,48.18

==> figs/filtering_training_cifar_orig_threshold.csv <==
x,y1,y2,y3,y4,y5
1,14.64,4.96,14.43,13.23,13.05
2,16.24,5.54,17.72,17.25,16.02
3,13.76,6.29,16.54,17.57,18.03
4,16.2,5.95,18.29,17.03,17.63
5,19.69,5.41,21.01,18.28,17.88
6,23.07,4.72,23.3,20.75,19.25
7,25.42,3.69,25.72,23.26,21.16
8,27.45,2.93,27.37,24.76,22.81
9,28,4.83,28.4,26.5,24.75
10,28.49,6.39,28.51,27.46,26.53
11,28.92,6.48,28.99,27.85,27.43
12,29.59,6.52,29.44,28.35,27.92
13,30.09,6.75,29.99,28.79,28.42
14,30.5,6.88,30.51,28.98,28.56
15,31.28,6.85,30.93,29.48,29.11
16,31.74,7.02,31.84,30,29.52
17,32.45,7.04,32.35,30.44,29.89
18,33.01,7.13,32.78,30.86,30.26
19,33.75,7.46,33.66,31.38,30.77
20,34.38,7.86,34.32,31.97,31.25
21,35.1,8.12,35.28,32.36,31.68
22,36.02,8.55,35.87,32.63,31.98
23,36.85,8.89,36.79,33.13,32.32
24,37.23,9.05,37.13,33.4,32.73
25,37.98,9.71,37.74,34.37,33.37
26,38.21,10.63,38.46,34.91,34.03
27,38.45,9.99,38.54,35.45,34.58
28,38.96,9.42,39.02,35.93,35.05
29,39.32,9.05,39.34,36.52,35.53
30,39.9,8.67,39.9,36.92,35.74
31,40.14,8.32,40.17,37.39,36.53
32,40.85,6.8,40.42,37.57,37.06
33,41.07,5.12,40.95,38.18,37.56
34,41.39,4.17,41.28,38.6,37.74
35,41.68,3.64,41.84,38.71,38.15
36,42.09,3.96,42.02,39.22,38.5
37,42.39,4.46,42.43,39.13,38.54
38,42.65,5.33,42.68,39.42,38.83
39,42.84,5.72,43.02,39.52,39.3
40,43.02,6.23,43.14,39.84,39.58
41,43.47,7.15,43.34,40.68,40.18
42,43.83,7.72,43.64,41.01,40.31
43,43.56,8.08,43.94,41.02,40.62
44,43.94,8.56,44.03,41.04,40.73
45,44.21,8.7,44.28,41.76,41.24
46,44.4,8.79,44.37,41.88,41.29
47,44.54,8.89,44.59,42.2,41.83
48,44.93,8.95,44.91,42.32,42.05
49,45.29,9.07,45.12,42.46,42.07
50,45.34,9.12,45.4,42.65,42.29
51,45.65,9.12,45.69,42.72,42.67
52,45.87,9.21,45.89,42.79,42.79
53,45.93,9.27,46.13,42.98,42.76
54,46.36,9.27,46.44,43.07,43.09
55,46.59,9.29,46.43,43.22,43.34
56,46.85,9.35,46.82,43.46,43.44
57,47.12,9.37,47.11,43.45,43.7
58,47.29,9.42,47.12,43.55,43.76
59,47.42,9.46,47.48,43.78,43.98
60,47.58,9.47,47.55,44.03,44.13
61,47.96,9.52,47.94,44.13,44.16
62,48.04,9.55,47.91,44.17,44.24
63,48.32,9.56,48.13,44.14,44.73
64,48.42,9.6,48.39,44.32,44.69
65,48.59,9.6,48.62,44.65,44.79
66,48.83,9.62,48.77,44.86,45.2
67,49.05,9.62,49.06,44.87,45.18
68,49.2,9.61,49.11,44.94,45.54
69,49.46,9.61,49.39,45.17,45.58
70,49.48,9.63,49.58,45.19,45.53
71,49.8,9.62,49.58,45.29,45.71
72,50.02,9.63,49.68,45.44,45.77
73,49.94,9.65,50.06,45.61,46.07
74,50.42,9.65,50.23,45.79,46.14
75,50.51,9.65,50.47,45.92,46.27
76,50.85,9.64,50.69,46.2,46.59
77,50.69,9.64,50.79,46.11,46.69
78,51.05,9.62,50.95,46.52,46.89
79,51.24,9.63,51.25,46.44,46.95
80,51.42,9.64,51.32,46.55,46.99
81,51.3,9.65,51.36,46.7,47.08
82,52.08,9.65,51.68,46.91,47.27
83,51.81,9.65,51.82,46.99,47.56
84,52.24,9.65,52.07,47.16,47.49
85,52.35,9.66,52.23,47.32,47.72
86,52.32,9.66,52.29,47.27,47.68
87,52.59,9.66,52.54,47.26,47.92
88,52.72,9.67,52.67,47.58,47.94
89,52.93,9.66,52.68,47.68,48.16
90,52.98,9.67,52.87,47.71,48.21
91,52.94,9.67,53.01,47.82,48.33
92,53.33,9.66,52.99,47.94,48.43
93,53.28,9.67,53.29,48.09,48.65
94,53.5,9.66,53.33,48.25,48.86
95,53.58,9.67,53.49,48.33,48.92
96,53.74,9.67,53.8,48.44,49
97,53.85,9.67,53.49,48.53,49.24
98,53.87,9.66,53.99,48.57,49.38
99,53.91,9.66,53.84,48.68,49.31
100,54.15,9.66,54.3,48.7,49.44
101,54.28,9.68,54.31,48.8,49.5
102,54.39,9.67,54.44,49.07,49.61
103,54.59,9.68,54.68,49.1,49.95
104,54.81,9.68,54.48,49.21,50.06
105,54.8,9.68,54.61,49.2,50.18
106,54.71,9.69,54.95,49.63,50.31
107,54.82,9.69,54.78,49.65,50.48
108,54.98,9.7,55.29,49.59,50.47
109,54.95,9.7,55.04,49.63,50.57
110,55.04,9.7,55.47,49.63,50.4
111,55.19,9.7,55.51,49.73,50.74
112,55,9.69,55.43,49.97,50.98
113,55.33,9.68,55.54,50.03,51.05
114,55.24,9.68,55.37,50.26,51.2
115,55.43,9.68,55.79,50.23,51.39
116,55.51,9.69,55.68,50.34,51.27
117,55.49,9.69,55.71,50.43,51.51
118,55.67,9.69,55.89,50.39,51.3
119,55.81,9.69,55.94,50.57,51.33
120,55.8,9.68,56.13,50.55,51.38
121,56.04,9.68,56.18,50.76,51.53
122,56.15,9.68,56.35,50.75,52
123,56.21,9.68,56.41,50.82,51.86
124,56.49,9.68,56.41,50.98,51.98
125,56.58,9.69,56.4,51.05,51.89
126,56.48,9.69,56.67,51.09,52.18
127,56.67,9.69,56.65,51.37,52.26
128,56.92,9.69,56.88,51.44,52.48
129,57.12,9.7,56.88,51.45,52.44
130,56.98,9.7,57.04,51.53,52.52
131,57.22,9.7,57.06,51.64,52.7
132,57.22,9.7,57.35,51.72,52.53
133,57.42,9.71,57.29,51.8,52.78
134,57.62,9.7,57.37,51.97,52.85
135,57.63,9.73,57.34,51.99,53.15
136,57.69,9.73,57.6,52.08,53.06
137,57.79,9.73,57.56,52.17,53.21
138,58.04,9.72,57.65,52.22,53.29
139,58.03,9.71,57.82,52.29,53.36
140,58.05,9.73,57.83,52.26,53.44
141,58.14,9.76,57.89,52.46,53.31
142,58.25,9.77,58.3,52.56,53.46
143,58.24,9.75,57.91,52.67,53.58
144,58.39,9.75,58.17,52.77,53.64
145,58.58,9.76,58.32,52.89,53.94
146,58.49,9.75,58.25,52.98,53.73
147,58.54,9.74,58.54,53.04,53.81
148,58.56,9.75,58.44,53.16,53.99
149,58.58,9.75,58.78,53.12,53.95
150,58.8,9.75,58.65,53.19,54.11
151,58.92,9.73,58.89,53.47,54.3
152,59.07,9.73,58.81,53.35,54.47
153,58.95,9.76,58.9,53.53,54.22
154,59.19,9.75,59.09,53.74,54.43
155,59.27,9.75,58.9,53.75,54.55
156,59.28,9.75,59.14,53.87,54.54
157,59.22,9.77,59.4,53.97,54.64
158,59.26,9.76,59.19,53.9,54.73
159,59.44,9.77,59.4,53.89,54.84
160,59.63,9.78,59.19,53.94,54.77
161,59.96,9.78,59.58,54.03,54.9
162,59.89,9.78,59.49,54.03,54.86
163,60.08,9.8,59.57,54.06,55.02
164,60.05,9.77,59.81,54.05,55.05
165,60.01,9.8,59.77,54.09,55.07
166,60.35,9.81,59.94,54.05,55.13
167,60.24,9.8,60.05,54.23,55.25
168,60.59,9.8,60.09,54.19,55.39
169,60.54,9.81,60.02,54.07,55.46
170,60.55,9.8,60.4,54.32,55.65
171,60.63,9.81,60.22,54.29,55.66
172,60.51,9.81,60.3,54.32,55.6
173,60.48,9.79,60.45,54.33,55.63
174,60.72,9.78,60.46,54.34,55.8
175,60.62,9.8,60.66,54.46,55.72
176,60.82,9.8,60.6,54.29,55.96
177,61.01,9.8,60.73,54.39,55.89
178,60.66,9.79,60.8,54.45,55.94
179,61.24,9.77,60.76,54.39,56.24
180,61.23,9.78,60.93,54.39,56.26
181,61.12,9.75,60.99,54.42,56.31
182,61.3,9.77,61.05,54.38,56.3
183,61.35,9.78,61.23,54.44,56.36
184,61.53,9.78,61.24,54.6,56.38
185,61.5,9.79,61.14,54.54,56.39
186,61.82,9.75,61.51,54.62,56.48
187,61.57,9.75,61.4,54.81,56.5
188,61.87,9.76,61.5,54.56,56.58
189,61.66,9.78,61.42,54.75,56.52
190,61.82,9.78,61.5,54.96,56.6
191,61.98,9.77,61.78,54.97,56.66
192,62.12,9.74,61.62,55.09,56.82
193,62.02,9.76,61.74,55.13,56.72
194,62.16,9.8,61.94,55.15,56.82
195,62.1,9.79,62.01,54.97,56.81
196,62.2,9.78,62.08,55.14,56.95
197,62.35,9.8,62.16,55.07,56.91
198,62.29,9.81,62.47,55.21,57.05
199,62.36,9.81,62.27,55.12,57.07
200,62.55,9.82,62.25,55.2,57.17
201,62.59,9.82,62.63,55.17,57.09
202,62.73,9.82,62.55,55.33,57.15
203,62.75,9.83,62.72,55.47,57.39
204,62.81,9.81,62.71,55.43,57.48
205,62.9,9.79,62.84,55.41,57.45
206,62.94,9.78,63,55.38,57.58
207,62.95,9.8,62.94,55.36,57.51
208,63.03,9.8,62.98,55.46,57.49
209,63.1,9.8,63.13,55.47,57.59
210,63.22,9.8,63.1,55.63,57.84
211,63.34,9.8,63.17,55.58,57.84
212,63.27,9.8,63.19,55.62,57.89
213,63.41,9.8,63.26,55.65,57.82
214,63.65,9.81,63.2,55.7,58.19
215,63.65,9.8,63.45,55.68,57.97
216,63.63,9.81,63.6,55.81,58.14
217,63.69,9.81,63.71,55.69,58.13
218,63.76,9.8,63.73,55.7,58.25
219,63.79,9.79,63.68,55.73,58.2
220,64.02,9.8,63.63,55.77,58.19
221,63.82,9.81,63.79,55.97,58.28
222,63.97,9.8,63.78,55.94,58.37
223,64.02,9.79,64.15,55.86,58.45
224,64.19,9.79,63.9,55.93,58.42
225,64.26,9.78,64.28,56,58.64
226,64.2,9.75,64.18,55.83,58.65
227,64.37,9.74,64.1,55.97,58.75
228,64.39,9.75,64.34,56.24,58.59
229,64.59,9.75,64.4,56.2,58.74
230,64.53,9.74,64.34,56.19,58.83
231,64.69,9.74,64.45,56.25,58.84
232,64.53,9.72,64.59,56.28,58.82
233,64.67,9.72,64.62,56.15,58.93
234,64.78,9.71,64.7,56.44,59.11
235,64.72,9.72,64.71,56.51,59.1
236,64.9,9.71,64.92,56.51,59.12
237,65.23,9.7,64.85,56.39,59.17
238,65.13,9.7,65.09,56.5,59.19
239,65.29,9.7,65.32,56.56,59.29
240,65.43,9.71,65.12,56.62,59.19
241,65.06,9.7,65.2,56.58,59.24
242,65.29,9.69,65.35,56.69,59.35
243,65.33,9.71,65.26,56.6,59.42
244,65.42,9.7,65.26,56.68,59.52
245,65.53,9.71,65.54,56.76,59.37
246,65.46,9.72,65.51,56.77,59.34
247,65.64,9.74,65.54,56.94,59.55
248,65.55,9.72,65.72,56.9,59.61
249,65.51,9.72,65.62,56.93,59.59
250,65.81,9.74,65.62,57.01,59.7
251,65.89,9.75,65.85,57.09,59.7
252,65.91,9.75,65.76,57.14,59.71
253,65.91,9.75,65.71,57.19,59.77
254,66.05,9.75,66.04,57.38,59.93
255,66.2,9.75,65.89,57.42,59.89
256,66.08,9.75,65.99,57.41,59.99
257,66.27,9.75,65.94,57.34,59.97
258,66.34,9.75,66.15,57.34,59.97
259,66.52,9.75,66.19,57.41,60.06
260,66.38,9.75,66.23,57.51,60.06
261,66.54,9.75,66.3,57.68,60.06
262,66.61,9.75,66.24,57.73,60.16
263,66.62,9.76,66.32,57.6,60.16
264,66.62,9.75,66.54,57.56,60.18
265,66.66,9.75,66.52,57.7,60.15
266,66.62,9.75,66.39,57.72,60.26
267,66.73,9.75,66.62,57.73,60.29
268,66.86,9.77,66.57,57.87,60.46
269,66.95,9.78,66.72,57.82,60.43
270,67.11,9.78,66.56,58.06,60.56
271,66.97,9.79,66.77,57.79,60.34
272,67.01,9.77,66.77,58.04,60.48
273,67.1,9.8,66.7,57.92,60.52
274,66.99,9.8,66.87,57.84,60.55
275,67.1,9.79,66.8,58.05,60.57
276,67.3,9.8,67.01,58.16,60.67
277,67.23,9.8,67.13,58.22,60.9
278,67.39,9.81,66.95,58.2,60.77
279,67.38,9.81,67.04,58.26,60.8
280,67.26,9.82,67.1,58.34,60.77
281,67.5,9.81,67.1,58.51,60.74
282,67.47,9.8,67.14,58.27,60.97
283,67.46,9.81,67.41,58.49,60.86
284,67.56,9.79,67.21,58.38,60.93
285,67.61,9.79,67.42,58.31,60.94
286,67.79,9.79,67.16,58.4,60.97
287,67.7,9.8,67.37,58.62,61.13
288,67.73,9.8,67.39,58.46,61.11
289,67.94,9.8,67.53,58.62,61.2
290,67.82,9.81,67.49,58.53,61.11
291,67.86,9.81,67.39,58.52,61.19
292,67.83,9.82,67.51,58.56,61.35
293,68.03,9.84,67.28,58.55,61.06
294,67.89,9.84,67.65,58.56,61.22
295,67.92,9.83,67.62,58.79,61.38
296,68.08,9.83,67.75,58.76,61.31
297,68.17,9.83,67.81,58.81,61.56
298,68.17,9.83,67.79,58.8,61.56
299,68.28,9.82,67.82,58.75,61.55
300,68.25,9.84,67.9,58.99,61.55
301,68.26,9.83,67.79,59.07,61.62
302,68.44,9.85,67.99,59.08,61.72
303,68.45,9.84,67.92,59.04,61.9
304,68.46,9.85,68.05,59,61.7
305,68.59,9.84,68.1,59.1,62.18
306,68.55,9.83,68.19,59.18,61.92
307,68.59,9.85,68.31,59.08,61.94
308,68.61,9.85,68.28,59.24,61.92
309,68.64,9.86,68.09,59.23,62.07
310,68.8,9.83,68.26,59.34,62.19
311,68.65,9.84,68.46,59.18,62.24
312,68.81,9.84,68.45,59.33,62.09
313,68.87,9.86,68.4,59.25,62.17
314,68.86,9.84,68.31,59.24,62.23
315,68.93,9.84,68.43,59.4,62.27
316,68.91,9.81,68.5,59.4,62.39
317,68.91,9.84,68.38,59.41,62.3
318,69.08,9.83,68.61,59.51,62.23
319,69,9.84,68.54,59.65,62.47
320,68.95,9.82,68.66,59.5,62.58
321,69.09,9.83,68.67,59.52,62.71
322,69.01,9.82,68.74,59.56,62.75
323,69.13,9.85,68.81,59.54,62.54
324,69.19,9.83,68.9,59.51,62.72
325,69.21,9.85,68.8,59.61,62.85
326,69.34,9.85,68.85,59.64,62.97
327,69.36,9.86,68.98,59.53,62.83
328,69.25,9.83,69.01,59.66,63.09
329,69.49,9.83,69.14,59.75,63.13
330,69.51,9.83,69.07,59.7,63.13
331,69.53,9.84,69.17,59.68,63.12
332,69.45,9.84,69.05,59.8,63.29
333,69.61,9.84,69.22,59.86,63.31
334,69.8,9.82,69.32,59.83,63.23
335,69.7,9.84,69.31,59.93,63.43
336,69.6,9.85,69.19,59.91,63.46
337,69.57,9.85,69.3,59.97,63.34
338,69.68,9.84,69.48,59.99,63.49
339,69.75,9.85,69.42,60.1,63.59
340,69.82,9.84,69.47,60.15,63.4
341,70.01,9.86,69.39,59.84,63.53
342,69.95,9.86,69.64,59.89,63.61
343,69.96,9.84,69.71,60,63.73
344,69.92,9.84,69.88,59.99,63.68
345,70.07,9.85,69.79,60.05,63.68
346,70.09,9.84,69.7,60.23,63.69
347,70.24,9.84,69.81,60.17,63.87
348,70.07,9.84,69.82,60.27,63.87
349,70.09,9.85,69.8,60.21,63.85
350,70.16,9.85,69.98,60.09,63.94
351,70.28,9.87,69.72,60.05,63.87
352,70.33,9.85,70.02,60.12,63.95
353,70.26,9.87,70.24,60.13,64.09
354,70.22,9.86,70.13,60.12,64.04
355,70.3,9.9,70.19,60.07,64.09
356,70.2,9.88,69.98,60.18,64.09
357,70.35,9.93,70.1,60.03,64.2
358,70.37,9.93,70.11,60.24,64.35
359,70.41,9.88,70.3,60.3,64.3
360,70.53,9.84,70.24,60.36,64.32
361,70.55,9.89,70.21,60.17,64.24
362,70.42,9.89,70.42,60.37,64.39
363,70.55,9.88,70.51,60.32,64.2
364,70.41,9.88,70.09,60.31,64.26
365,70.6,9.88,70.4,60.3,64.29
366,70.6,9.89,70.23,60.48,64.27
367,70.57,9.88,70.3,60.43,64.42
368,70.53,9.89,70.45,60.35,64.54
369,70.77,9.89,70.63,60.44,64.78
370,70.83,9.89,70.48,60.38,64.78
371,70.73,9.89,70.58,60.45,64.7
372,70.9,9.9,70.7,60.46,64.83
373,70.71,9.89,70.55,60.6,64.78
374,70.79,9.91,70.76,60.54,64.86
375,70.9,9.9,70.55,60.61,64.9
376,70.85,9.89,70.51,60.61,64.82
377,70.82,9.89,70.64,60.61,65.08
378,70.77,9.91,70.65,60.59,65.13
379,71.11,9.89,70.76,60.63,65.02
380,71.12,9.89,70.83,60.65,65.2
381,71.06,9.91,70.95,60.57,65.1
382,71.05,9.89,70.54,60.62,65.4
383,71.24,9.89,70.94,60.58,65.43
384,71.28,9.91,70.77,60.76,65.49
385,71.23,9.89,70.95,60.8,65.52
386,71,9.9,71.18,60.76,65.17
387,71.29,9.9,70.94,60.67,65.31
388,71.41,9.91,70.97,60.66,65.47
389,71.2,9.9,71.17,60.68,65.58
390,71.28,9.9,71.16,60.66,65.4
391,71.28,9.91,71.17,60.69,65.46
392,71.43,9.89,71.24,60.76,65.37
393,71.39,9.89,71.15,60.81,65.67
394,71.18,9.9,71.1,60.82,65.61
395,71.42,9.9,71.15,60.79,65.81
396,71.38,9.9,71.01,60.93,65.72
397,71.46,9.9,71.38,60.76,65.71
398,71.49,9.89,71.18,60.76,65.89
399,71.42,9.89,71.35,60.78,65.66
400,71.72,9.91,71.15,60.74,65.71

==> figs/filtering_training_cifar_partial_orig_threshold.csv <==
x,y1,y2
1,14.64,5.42
2,16.24,6.48
3,13.76,6.19
4,16.2,5.58
5,19.69,5.36
6,23.07,4.73
7,25.42,5.13
8,27.45,8.9
9,28,9.31
10,28.49,9.19
11,28.92,9.1
12,29.59,9.3
13,30.09,9.27
14,30.5,9.04
15,31.28,9.12
16,31.74,9.32
17,32.45,9.56
18,33.01,9.64
19,33.75,9.71
20,34.38,9.81
21,35.1,9.96
22,36.02,10.16
23,36.85,10.77
24,37.23,12.07
25,37.98,15.56
26,38.21,19.1
27,38.45,22.04
28,38.96,23.91
29,39.32,25.24
30,39.9,26.24
31,40.14,26.56
32,40.85,26.77
33,41.07,27.08
34,41.39,27.16
35,41.68,27.35
36,42.09,27.48
37,42.39,27.36
38,42.65,27.64
39,42.84,27.86
40,43.02,28.03
41,43.47,28.26
42,43.83,28.34
43,43.56,28.59
44,43.94,28.77
45,44.21,28.89
46,44.4,28.96
47,44.54,29.15
48,44.93,29.34
49,45.29,29.42
50,45.34,29.73
51,45.65,29.88
52,45.87,30.07
53,45.93,30.16
54,46.36,30.4
55,46.59,30.69
56,46.85,30.77
57,47.12,30.92
58,47.29,31.18
59,47.42,31.27
60,47.58,31.58
61,47.96,31.84
62,48.04,32.08
63,48.32,32.31
64,48.42,32.54
65,48.59,32.78
66,48.83,33.01
67,49.05,33.15
68,49.2,33.5
69,49.46,33.72
70,49.48,33.94
71,49.8,34.12
72,50.02,34.2
73,49.94,34.43
74,50.42,34.72
75,50.51,34.91
76,50.85,34.91
77,50.69,35.31
78,51.05,35.44
79,51.24,35.57
80,51.42,35.8
81,51.3,35.86
82,52.08,35.89
83,51.81,36.23
84,52.24,36.37
85,52.35,36.61
86,52.32,36.82
87,52.59,37.06
88,52.72,37.26
89,52.93,37.35
90,52.98,37.48
91,52.94,37.66
92,53.33,37.87
93,53.28,37.94
94,53.5,37.97
95,53.58,38.19
96,53.74,38.35
97,53.85,38.68
98,53.87,38.87
99,53.91,39.05
100,54.15,39
101,54.28,39.16
102,54.39,39.27
103,54.59,39.41
104,54.81,39.52
105,54.8,39.7
106,54.71,39.84
107,54.82,39.97
108,54.98,40.18
109,54.95,40.3
110,55.04,40.27
111,55.19,40.43
112,55,40.42
113,55.33,40.41
114,55.24,40.6
115,55.43,40.74
116,55.51,40.81
117,55.49,40.71
118,55.67,40.82
119,55.81,41
120,55.8,41.08
121,56.04,41.03
122,56.15,41.1
123,56.21,41.11
124,56.49,41.22
125,56.58,41.31
126,56.48,41.37
127,56.67,41.34
128,56.92,41.67
129,57.12,41.65
130,56.98,41.98
131,57.22,42.01
132,57.22,41.87
133,57.42,42
134,57.62,42.05
135,57.63,42.07
136,57.69,42.03
137,57.79,42.15
138,58.04,42.27
139,58.03,42.18
140,58.05,42.22
141,58.14,42.31
142,58.25,42.26
143,58.24,42.16
144,58.39,42.35
145,58.58,42.29
146,58.49,42.39
147,58.54,42.44
148,58.56,42.56
149,58.58,42.33
150,58.8,42.37
151,58.92,42.43
152,59.07,42.48
153,58.95,42.57
154,59.19,42.62
155,59.27,42.73
156,59.28,42.77
157,59.22,42.81
158,59.26,42.95
159,59.44,42.75
160,59.63,42.72
161,59.96,42.74
162,59.89,42.76
163,60.08,42.68
164,60.05,42.85
165,60.01,42.86
166,60.35,42.86
167,60.24,42.86
168,60.59,42.94
169,60.54,42.94
170,60.55,42.95
171,60.63,43.02
172,60.51,42.99
173,60.48,42.99
174,60.72,42.95
175,60.62,43.15
176,60.82,43.21
177,61.01,43.15
178,60.66,43.34
179,61.24,43.36
180,61.23,43.33
181,61.12,43.42
182,61.3,43.6
183,61.35,43.46
184,61.53,43.6
185,61.5,43.44
186,61.82,43.34
187,61.57,43.43
188,61.87,43.44
189,61.66,43.36
190,61.82,43.43
191,61.98,43.58
192,62.12,43.66
193,62.02,43.65
194,62.16,43.93
195,62.1,43.78
196,62.2,43.93
197,62.35,43.86
198,62.29,43.89
199,62.36,43.87
200,62.55,43.78
201,62.59,43.91
202,62.73,44.04
203,62.75,44.09
204,62.81,43.87
205,62.9,44.01
206,62.94,43.97
207,62.95,44.04
208,63.03,44.14
209,63.1,44.14
210,63.22,44.28
211,63.34,44.07
212,63.27,44.24
213,63.41,44.18
214,63.65,44.1
215,63.65,44.15
216,63.63,44.03
217,63.69,43.92
218,63.76,44.04
219,63.79,44.02
220,64.02,44.32
221,63.82,44.35
222,63.97,44.37
223,64.02,44.5
224,64.19,44.45
225,64.26,44.4
226,64.2,44.57
227,64.37,44.54
228,64.39,44.25
229,64.59,44.37
230,64.53,44.4
231,64.69,44.56
232,64.53,44.37
233,64.67,44.51
234,64.78,44.36
235,64.72,44.44
236,64.9,44.46
237,65.23,44.48
238,65.13,44.62
239,65.29,44.68
240,65.43,44.56
241,65.06,44.74
242,65.29,44.72
243,65.33,44.36
244,65.42,44.41
245,65.53,44.38
246,65.46,44.51
247,65.64,44.64
248,65.55,44.5
249,65.51,44.48
250,65.81,44.7
251,65.89,44.61
252,65.91,44.72
253,65.91,44.65
254,66.05,44.57
255,66.2,44.51
256,66.08,44.45
257,66.27,44.34
258,66.34,44.52
259,66.52,44.45
260,66.38,44.42
261,66.54,44.55
262,66.61,44.61
263,66.62,44.49
264,66.62,44.66
265,66.66,44.61
266,66.62,44.66
267,66.73,44.49
268,66.86,44.52
269,66.95,44.62
270,67.11,44.5
271,66.97,44.5
272,67.01,44.37
273,67.1,44.39
274,66.99,44.5
275,67.1,44.6
276,67.3,44.68
277,67.23,44.72
278,67.39,44.66
279,67.38,44.82
280,67.26,44.88
281,67.5,44.86
282,67.47,44.81
283,67.46,44.91
284,67.56,44.79
285,67.61,44.78
286,67.79,44.77
287,67.7,44.82
288,67.73,44.54
289,67.94,44.79
290,67.82,44.53
291,67.86,44.64
292,67.83,44.61
293,68.03,44.93
294,67.89,44.8
295,67.92,44.97
296,68.08,44.9
297,68.17,44.97
298,68.17,44.94
299,68.28,44.9
300,68.25,44.81
301,68.26,44.79
302,68.44,44.99
303,68.45,45
304,68.46,44.99
305,68.59,44.98
306,68.55,44.86
307,68.59,44.89
308,68.61,44.84
309,68.64,44.99
310,68.8,45.06
311,68.65,45.01
312,68.81,44.98
313,68.87,45.02
314,68.86,44.98
315,68.93,44.92
316,68.91,44.84
317,68.91,44.91
318,69.08,44.96
319,69,45.25
320,68.95,45.07
321,69.09,45.03
322,69.01,45.14
323,69.13,45.2
324,69.19,45.24
325,69.21,45.1
326,69.34,45.16
327,69.36,45.12
328,69.25,45.19
329,69.49,45.21
330,69.51,45.23
331,69.53,45.2
332,69.45,45.08
333,69.61,45.19
334,69.8,45.21
335,69.7,45.22
336,69.6,45.18
337,69.57,45.15
338,69.68,45.3
339,69.75,45.28
340,69.82,45.31
341,70.01,45.22
342,69.95,45.28
343,69.96,45.25
344,69.92,45.23
345,70.07,45.34
346,70.09,45.19
347,70.24,45.34
348,70.07,45.4
349,70.09,45.26
350,70.16,45.3
351,70.28,45.31
352,70.33,45.23
353,70.26,45.28
354,70.22,45.27
355,70.3,45.26
356,70.2,45.2
357,70.35,45.21
358,70.37,45.38
359,70.41,45.41
360,70.53,45.36
361,70.55,45.63
362,70.42,45.53
363,70.55,45.67
364,70.41,45.53
365,70.6,45.56
366,70.6,45.59
367,70.57,45.63
368,70.53,45.45
369,70.77,45.47
370,70.83,45.44
371,70.73,45.47
372,70.9,45.43
373,70.71,45.78
374,70.79,45.73
375,70.9,45.82
376,70.85,45.79
377,70.82,45.85
378,70.77,45.83
379,71.11,45.69
380,71.12,45.82
381,71.06,45.77
382,71.05,45.91
383,71.24,46
384,71.28,46.03
385,71.23,45.92
386,71,45.82
387,71.29,45.97
388,71.41,45.97
389,71.2,46.1
390,71.28,46
391,71.28,46.07
392,71.43,46.18
393,71.39,46.01
394,71.18,46.03
395,71.42,45.87
396,71.38,46.06
397,71.46,46.21
398,71.49,46.13
399,71.42,46.02
400,71.72,46.05

==> figs/filtering_training_fmnist_adap_threshold.csv <==
x,y1,y2
1,12.1,11.55
2,13.62,13
3,14.34,13.46
4,14.77,13.82
5,15.28,13.91
6,16.01,13.94
7,18.17,13.88
8,21.55,13.86
9,24.11,14.49
10,26.02,15.97
11,27.79,18.1
12,29.37,20.15
13,30.82,21.91
14,32.71,23.48
15,34.91,24.81
16,37.16,26.42
17,39.48,28
18,42.49,30.01
19,47.26,31.74
20,51.43,33.98
21,55.05,36.24
22,58.39,39.37
23,59.45,43.86
24,59.82,47.76
25,59.97,50.3
26,60.59,53.02
27,61.45,56.93
28,61.81,59.04
29,62.03,60.07
30,62.28,60.74
31,62.65,61.31
32,62.89,61.46
33,63.33,61.53
34,63.74,61.77
35,63.85,61.92
36,64.12,62.07
37,64.35,62.45
38,64.7,62.61
39,65.1,62.99
40,65.31,63.53
41,65.63,63.75
42,66.05,64.09
43,66.3,64.15
44,66.64,64.23
45,66.94,64.46
46,67.25,64.77
47,67.43,65.03
48,67.72,65.13
49,68.02,65.39
50,68.16,65.59
51,68.51,65.83
52,68.66,65.98
53,68.97,66.17
54,69.12,66.43
55,69.37,66.58
56,69.58,66.84
57,69.74,66.88
58,69.88,67.17
59,70.02,67.21
60,70.3,67.39
61,70.41,67.4
62,70.43,67.57
63,70.65,67.73
64,70.77,67.89
65,70.89,68.02
66,71.07,68.24
67,71.26,68.28
68,71.33,68.32
69,71.58,68.37
70,71.66,68.44
71,71.86,68.47
72,72,68.6
73,72.1,68.77
74,72.2,68.87
75,72.21,68.95
76,72.33,69.14
77,72.59,69.33
78,72.71,69.33
79,72.66,69.39
80,72.73,69.41
81,72.98,69.37
82,72.94,69.48
83,73.1,69.63
84,73.15,69.64
85,73.31,69.63
86,73.42,69.74
87,73.4,69.74
88,73.71,69.94
89,73.79,69.92
90,73.79,69.99
91,74.13,70
92,74.16,70.09
93,74.2,70.08
94,74.35,70.14
95,74.4,70.16
96,74.53,70.24
97,74.55,70.25
98,74.67,70.2
99,74.59,70.36
100,74.73,70.31

==> figs/filtering_training_fmnist_orig_threshold.csv <==
x,y1,y2,y3,y4,y5
1,12.1,2.46,12.13,11.61,11.27
2,13.62,1.03,13.49,13.15,12.62
3,14.34,0.43,14.02,13.7,13.43
4,14.77,0.29,14.37,14.13,13.73
5,15.28,0.19,14.62,14.38,14.11
6,16.01,0.18,15.18,14.57,14.31
7,18.17,0.16,17.18,14.76,14.49
8,21.55,0.17,20.54,15.75,14.63
9,24.11,0.2,23.18,17.66,15.03
10,26.02,0.21,25.21,20.59,16.06
11,27.79,0.21,26.8,22.74,17.72
12,29.37,0.25,28.15,24.42,19.96
13,30.82,0.25,29.61,25.72,22.07
14,32.71,0.25,31.2,27.07,23.53
15,34.91,0.3,33.14,28.28,24.85
16,37.16,0.31,35.36,29.46,25.8
17,39.48,0.34,37.83,30.79,27.08
18,42.49,0.4,41.1,32.2,27.9
19,47.26,0.43,45.57,33.91,28.56
20,51.43,0.37,49.64,35.91,29.69
21,55.05,0.35,53.16,37.82,30.51
22,58.39,0.33,57.73,40.28,31.67
23,59.45,0.35,59.92,43.54,32.94
24,59.82,0.43,60.59,46.99,34.66
25,59.97,0.5,61.02,50.24,36.29
26,60.59,0.55,61.29,53.8,38.27
27,61.45,0.67,61.55,58.02,40.86
28,61.81,0.72,61.72,60.05,44.18
29,62.03,0.79,62,60.55,47.96
30,62.28,0.85,62.24,61.02,52.87
31,62.65,0.94,62.58,61.53,56.84
32,62.89,0.97,62.93,61.63,59.56
33,63.33,0.94,63.48,61.87,60.24
34,63.74,0.92,63.64,61.92,60.63
35,63.85,0.86,63.87,62.04,60.95
36,64.12,0.89,64.17,62.29,61.39
37,64.35,0.9,64.45,62.51,61.73
38,64.7,0.89,64.81,62.76,61.82
39,65.1,0.99,65.23,63.18,62.08
40,65.31,0.99,65.41,63.62,62.17
41,65.63,0.98,65.7,63.72,62.37
42,66.05,1.02,66.03,64.12,62.6
43,66.3,1.02,66.28,64.17,62.7
44,66.64,1.05,66.71,64.45,63.06
45,66.94,1.05,67.02,64.61,63.5
46,67.25,1.06,67.26,64.94,63.67
47,67.43,1.11,67.35,65.2,63.87
48,67.72,1.14,67.59,65.38,64.01
49,68.02,1.14,67.89,65.62,64.14
50,68.16,1.2,68.09,65.81,64.51
51,68.51,1.21,68.41,66.09,64.69
52,68.66,1.27,68.68,66.29,64.9
53,68.97,1.3,68.95,66.7,65.14
54,69.12,1.43,69.22,66.98,65.36
55,69.37,1.51,69.28,67.17,65.62
56,69.58,1.54,69.55,67.33,65.88
57,69.74,1.58,69.64,67.49,66.08
58,69.88,1.65,69.73,67.58,66.36
59,70.02,1.69,69.9,67.86,66.5
60,70.3,1.76,70.2,68.08,66.93
61,70.41,1.82,70.3,68.21,67.1
62,70.43,1.95,70.39,68.38,67.27
63,70.65,2.02,70.57,68.64,67.43
64,70.77,2.07,70.84,68.91,67.52
65,70.89,2.09,70.99,69.03,67.7
66,71.07,2.15,71.12,69.26,67.83
67,71.26,2.2,71.25,69.27,67.97
68,71.33,2.25,71.26,69.38,68
69,71.58,2.38,71.5,69.51,68.05
70,71.66,2.46,71.7,69.66,68.39
71,71.86,2.59,71.62,69.65,68.42
72,72,2.66,72,69.91,68.8
73,72.1,2.73,71.99,70.13,68.87
74,72.2,2.85,72.09,70,68.96
75,72.21,2.96,72.1,70.14,69.01
76,72.33,3.04,72.32,70.22,69.19
77,72.59,3.13,72.52,70.44,69.46
78,72.71,3.24,72.63,70.56,69.46
79,72.66,3.34,72.67,70.51,69.46
80,72.73,3.41,72.68,70.64,69.67
81,72.98,3.48,72.93,70.78,69.76
82,72.94,3.56,72.84,70.88,69.81
83,73.1,3.62,72.86,71.04,69.98
84,73.15,3.7,73.08,71.18,70.05
85,73.31,3.8,73.14,71.21,70.06
86,73.42,3.9,73.24,71.36,70.19
87,73.4,3.94,73.5,71.29,70.18
88,73.71,3.97,73.6,71.59,70.46
89,73.79,4.01,73.56,71.58,70.49
90,73.79,4.1,73.67,71.68,70.6
91,74.13,4.16,73.87,71.8,70.77
92,74.16,4.22,73.93,71.88,70.73
93,74.2,4.27,74.1,71.89,70.82
94,74.35,4.32,74.08,71.93,70.95
95,74.4,4.39,74.24,72.02,71.02
96,74.53,4.45,74.37,72.1,71.06
97,74.55,4.5,74.47,72.24,71.22
98,74.67,4.53,74.65,72.43,71.44
99,74.59,4.63,74.44,72.47,71.39
100,74.73,4.76,74.59,72.41,71.46

==> figs/filtering_training_fmnist_partial_orig_threshold.csv <==
x,y1,y2
1,12.1,3.48
2,13.62,2.03
3,14.34,1.12
4,14.77,0.64
5,15.28,0.42
6,16.01,0.38
7,18.17,0.28
8,21.55,0.26
9,24.11,0.25
10,26.02,0.21
11,27.79,0.23
12,29.37,0.25
13,30.82,0.31
14,32.71,0.33
15,34.91,0.46
16,37.16,0.53
17,39.48,0.79
18,42.49,1.36
19,47.26,1.9
20,51.43,2.31
21,55.05,2.84
22,58.39,3.19
23,59.45,3.58
24,59.82,3.96
25,59.97,4.35
26,60.59,4.77
27,61.45,5.49
28,61.81,6.58
29,62.03,7.66
30,62.28,8.25
31,62.65,8.78
32,62.89,9.19
33,63.33,9.58
34,63.74,9.79
35,63.85,9.93
36,64.12,9.97
37,64.35,10
38,64.7,10
39,65.1,10
40,65.31,10
41,65.63,10
42,66.05,10
43,66.3,10
44,66.64,10
45,66.94,10
46,67.25,10
47,67.43,10
48,67.72,10
49,68.02,10
50,68.16,10
51,68.51,10
52,68.66,10
53,68.97,10
54,69.12,10
55,69.37,10
56,69.58,10
57,69.74,10
58,69.88,10
59,70.02,10
60,70.3,10
61,70.41,10
62,70.43,10
63,70.65,10
64,70.77,10
65,70.89,10
66,71.07,10
67,71.26,10
68,71.33,10
69,71.58,10
70,71.66,10
71,71.86,10
72,72,10
73,72.1,10
74,72.2,10
75,72.21,10
76,72.33,10
77,72.59,10
78,72.71,10
79,72.66,10
80,72.73,10
81,72.98,10
82,72.94,10
83,73.1,10
84,73.15,10
85,73.31,10
86,73.42,10
87,73.4,10
88,73.71,10
89,73.79,10
90,73.79,10
91,74.13,10
92,74.16,10
93,74.2,10
94,74.35,10
95,74.4,10
96,74.53,10
97,74.55,10
98,74.67,10
99,74.59,10
100,74.73,10

==> figs/filtering_training_mnist_adap_threshold.csv <==
x,y1,y2
1,10.95,10.23
2,15.73,12.45
3,21.9,16.61
4,27.78,21.41
5,33.03,26.23
6,38.43,30.58
7,46.46,34.32
8,56.22,38.56
9,61.42,43.7
10,64.68,52.23
11,67.03,57.86
12,68.68,61.76
13,70.16,64.16
14,71.62,66.5
15,73.44,68.08
16,75.31,69.49
17,77.38,70.91
18,78.92,72.78
19,80.29,74.65
20,81.13,76.63
21,82.12,78.31
22,82.93,79.74
23,83.7,80.67
24,84.39,81.45
25,85.05,82.34
26,85.52,83.11
27,86.06,83.6
28,86.63,84.07
29,87.06,84.61
30,87.34,84.95
31,87.66,85.41
32,87.91,85.81
33,88.18,86.13
34,88.36,86.55
35,88.53,86.86
36,88.76,87.15
37,88.94,87.4
38,89.18,87.57
39,89.3,87.72
40,89.44,87.87
41,89.55,88
42,89.66,88.08
43,89.86,88.2
44,89.93,88.32
45,90.06,88.36
46,90.18,88.54
47,90.27,88.62
48,90.42,88.67
49,90.53,88.76
50,90.63,88.86
51,90.65,88.95
52,90.8,89.06
53,90.83,89.2
54,90.92,89.24
55,91.04,89.23
56,91.14,89.33
57,91.24,89.35
58,91.33,89.4
59,91.38,89.39
60,91.48,89.43
61,91.54,89.55
62,91.58,89.59
63,91.72,89.65
64,91.81,89.7
65,91.9,89.71
66,91.96,89.73
67,92.11,89.77
68,92.17,89.8
69,92.23,89.88
70,92.28,89.89
71,92.35,89.95
72,92.44,89.98
73,92.47,90.02
74,92.58,90.08
75,92.66,90.14
76,92.75,90.19
77,92.79,90.26
78,92.84,90.34
79,92.9,90.35
80,92.92,90.38
81,92.99,90.37
82,93.06,90.39
83,93.15,90.41
84,93.21,90.42
85,93.26,90.44
86,93.32,90.45
87,93.36,90.56
88,93.41,90.57
89,93.41,90.59
90,93.54,90.61
91,93.56,90.67
92,93.62,90.68
93,93.67,90.68
94,93.68,90.7
95,93.78,90.74
96,93.82,90.82
97,93.85,90.81
98,93.91,90.85
99,93.94,90.86
100,94.01,90.9

==> figs/filtering_training_mnist_orig_threshold.csv <==
x,y1,y2,y3,y4,y5
1,10.95,9.66,10.9,10.39,10.07
2,15.73,9.62,15.71,13.14,11.69
3,21.9,9.64,21.85,17.99,14.98
4,27.78,9.63,28.02,23.14,19.03
5,33.03,9.57,33.11,28.23,23.18
6,38.43,9.57,38.35,32.38,27.46
7,46.46,9.52,46.17,36.6,31.07
8,56.22,9.47,55.89,41.56,34.32
9,61.42,9.39,61.05,49.43,38.11
10,64.68,9.25,64.15,56.39,42.41
11,67.03,9.15,66.46,60.7,48.88
12,68.68,8.99,68.45,63.36,55.75
13,70.16,8.77,69.96,65.21,59.84
14,71.62,8.57,71.65,67.09,62.65
15,73.44,8.3,73.5,68.82,64.63
16,75.31,8.04,75.29,70.18,66.51
17,77.38,7.56,77.42,71.56,67.92
18,78.92,6.97,78.96,73.27,69.33
19,80.29,6.53,80.39,75.03,70.75
20,81.13,6.03,81.19,76.73,72.31
21,82.12,5.4,82.1,78.27,74.1
22,82.93,4.7,82.95,79.74,75.79
23,83.7,3.94,83.67,80.63,77.52
24,84.39,3.46,84.42,81.4,78.85
25,85.05,2.94,85.04,82.23,80.07
26,85.52,2.55,85.5,82.86,80.76
27,86.06,2.18,85.98,83.48,81.59
28,86.63,1.86,86.66,84.06,82.48
29,87.06,1.53,86.96,84.67,83.04
30,87.34,1.22,87.4,85.12,83.61
31,87.66,1.02,87.63,85.45,84.23
32,87.91,1.12,87.96,85.98,84.6
33,88.18,1.26,88.13,86.44,84.97
34,88.36,1.45,88.4,86.71,85.43
35,88.53,1.68,88.51,87.07,85.76
36,88.76,1.97,88.72,87.36,86.27
37,88.94,2.3,88.9,87.61,86.53
38,89.18,2.67,89.1,87.81,86.81
39,89.3,2.81,89.28,88.03,87.06
40,89.44,2.9,89.42,88.2,87.27
41,89.55,2.83,89.53,88.33,87.44
42,89.66,2.92,89.58,88.42,87.71
43,89.86,2.96,89.74,88.54,87.96
44,89.93,2.97,89.88,88.66,88.06
45,90.06,2.92,90.06,88.81,88.18
46,90.18,3.05,90.18,88.94,88.27
47,90.27,3.08,90.27,89.05,88.46
48,90.42,3.11,90.37,89.19,88.56
49,90.53,3.17,90.44,89.3,88.69
50,90.63,3.21,90.54,89.42,88.78
51,90.65,3.3,90.66,89.45,88.92
52,90.8,3.34,90.73,89.55,89.12
53,90.83,3.39,90.82,89.67,89.22
54,90.92,3.39,90.9,89.77,89.29
55,91.04,3.5,90.97,89.9,89.37
56,91.14,3.61,91.07,89.96,89.42
57,91.24,3.71,91.14,90.02,89.52
58,91.33,3.87,91.25,90.15,89.63
59,91.38,4.03,91.4,90.21,89.71
60,91.48,4.24,91.45,90.29,89.78
61,91.54,4.39,91.51,90.34,89.86
62,91.58,4.56,91.6,90.45,89.98
63,91.72,4.76,91.65,90.51,89.98
64,91.81,4.9,91.73,90.58,90.1
65,91.9,5.09,91.9,90.64,90.19
66,91.96,5.32,92.02,90.69,90.3
67,92.11,5.57,92.04,90.77,90.34
68,92.17,5.7,92.13,90.84,90.42
69,92.23,5.93,92.21,90.89,90.47
70,92.28,6.1,92.32,90.97,90.57
71,92.35,6.3,92.41,91.01,90.62
72,92.44,6.59,92.46,91.09,90.63
73,92.47,6.74,92.51,91.15,90.72
74,92.58,6.94,92.65,91.16,90.8
75,92.66,7.14,92.7,91.22,90.82
76,92.75,7.28,92.8,91.3,90.83
77,92.79,7.42,92.79,91.34,90.93
78,92.84,7.58,92.88,91.38,91
79,92.9,7.65,92.92,91.47,91.03
80,92.92,7.8,92.95,91.52,91.1
81,92.99,7.95,93.04,91.57,91.21
82,93.06,8.09,93.09,91.59,91.27
83,93.15,8.23,93.18,91.64,91.35
84,93.21,8.32,93.24,91.75,91.37
85,93.26,8.37,93.24,91.72,91.43
86,93.32,8.49,93.3,91.85,91.55
87,93.36,8.54,93.39,91.91,91.62
88,93.41,8.59,93.47,91.95,91.63
89,93.41,8.61,93.51,91.99,91.65
90,93.54,8.59,93.54,92.04,91.7
91,93.56,8.56,93.59,92.16,91.77
92,93.62,8.44,93.66,92.21,91.82
93,93.67,8.42,93.72,92.28,91.93
94,93.68,8.35,93.76,92.33,91.95
95,93.78,8.25,93.83,92.34,92.03
96,93.82,8.01,93.87,92.42,92.07
97,93.85,7.77,93.88,92.49,92.12
98,93.91,7.55,93.93,92.5,92.18
99,93.94,7.38,93.96,92.59,92.23
100,94.01,7.19,94.03,92.61,92.3

==> figs/filtering_training_mnist_partial_orig_threshold.csv <==
x,y1,y2
1,10.95,9.65
2,15.73,9.65
3,21.9,9.67
4,27.78,9.66
5,33.03,9.67
6,38.43,9.67
7,46.46,9.64
8,56.22,9.63
9,61.42,9.59
10,64.68,9.57
11,67.03,9.47
12,68.68,9.35
13,70.16,9.07
14,71.62,8.59
15,73.44,7.89
16,75.31,6.98
17,77.38,6.12
18,78.92,5.39
19,80.29,4.99
20,81.13,4.69
21,82.12,4.59
22,82.93,4.64
23,83.7,5.03
24,84.39,5.52
25,85.05,5.82
26,85.52,6.27
27,86.06,6.76
28,86.63,7.03
29,87.06,7.02
30,87.34,6.71
31,87.66,6
32,87.91,5.25
33,88.18,4.68
34,88.36,4.18
35,88.53,3.38
36,88.76,2.39
37,88.94,1.61
38,89.18,1.25
39,89.3,1.08
40,89.44,1.06
41,89.55,1.12
42,89.66,1.15
43,89.86,1.35
44,89.93,1.4
45,90.06,1.52
46,90.18,1.69
47,90.27,1.85
48,90.42,1.98
49,90.53,2.18
50,90.63,2.39
51,90.65,2.68
52,90.8,2.8
53,90.83,3.18
54,90.92,3.52
55,91.04,3.85
56,91.14,4.22
57,91.24,4.52
58,91.33,4.97
59,91.38,5.31
60,91.48,5.73
61,91.54,6
62,91.58,6.25
63,91.72,6.45
64,91.81,6.66
65,91.9,6.76
66,91.96,6.82
67,92.11,6.9
68,92.17,6.91
69,92.23,6.84
70,92.28,6.77
71,92.35,6.46
72,92.44,6.26
73,92.47,6.03
74,92.58,5.7
75,92.66,5.36
76,92.75,5.09
77,92.79,4.77
78,92.84,4.55
79,92.9,4.15
80,92.92,3.77
81,92.99,3.47
82,93.06,3.19
83,93.15,3.18
84,93.21,3.39
85,93.26,3.78
86,93.32,4.12
87,93.36,4.65
88,93.41,5.05
89,93.41,5.51
90,93.54,6.05
91,93.56,6.57
92,93.62,6.95
93,93.67,7.24
94,93.68,7.45
95,93.78,7.62
96,93.82,7.79
97,93.85,7.94
98,93.91,8.04
99,93.94,8.2
100,94.01,8.29

==> figs/noregret_training_cifar_orig_threshold.csv <==
x,y1,y2
1,14.64,4.98
2,16.24,5.38
3,13.76,6.13
4,16.2,5.75
5,19.69,5.13
6,23.07,4.4
7,25.42,3.77
8,27.45,2.88
9,28,3.39
10,28.49,4.92
11,28.92,6.39
12,29.59,6.62
13,30.09,6.84
14,30.5,6.94
15,31.28,7.06
16,31.74,7.14
17,32.45,7.26
18,33.01,7.27
19,33.75,7.22
20,34.38,7.14
21,35.1,7.1
22,36.02,7.09
23,36.85,7.03
24,37.23,6.85
25,37.98,6.35
26,38.21,6.62
27,38.45,6.77
28,38.96,9.18
29,39.32,11.1
30,39.9,12.36
31,40.14,13.52
32,40.85,14.56
33,41.07,15.22
34,41.39,15.57
35,41.68,15.67
36,42.09,15.91
37,42.39,15.91
38,42.65,15.25
39,42.84,15.62
40,43.02,16.62
41,43.47,17.02
42,43.83,17.27
43,43.56,17.35
44,43.94,17.38
45,44.21,17.72
46,44.4,17.93
47,44.54,18.11
48,44.93,18.48
49,45.29,18.79
50,45.34,18.82
51,45.65,19.17
52,45.87,19.43
53,45.93,19.85
54,46.36,20.13
55,46.59,20.46
56,46.85,20.85
57,47.12,21.06
58,47.29,21.27
59,47.42,21.3
60,47.58,21.57
61,47.96,21.75
62,48.04,21.87
63,48.32,22.09
64,48.42,22.34
65,48.59,22.41
66,48.83,22.57
67,49.05,22.73
68,49.2,22.79
69,49.46,22.98
70,49.48,23.09
71,49.8,23.27
72,50.02,23.31
73,49.94,23.32
74,50.42,23.51
75,50.51,23.7
76,50.85,23.84
77,50.69,23.93
78,51.05,24.04
79,51.24,23.98
80,51.42,24.21
81,51.3,24.05
82,52.08,24.15
83,51.81,24.04
84,52.24,24.24
85,52.35,24.25
86,52.32,24.3
87,52.59,24.4
88,52.72,24.36
89,52.93,24.37
90,52.98,24.32
91,52.94,24.38
92,53.33,24.56
93,53.28,24.54
94,53.5,24.6
95,53.58,24.48
96,53.74,24.63
97,53.85,24.76
98,53.87,24.82
99,53.91,24.73
100,54.15,24.89
101,54.28,24.95
102,54.39,25.06
103,54.59,25.05
104,54.81,25.19
105,54.8,25.11
106,54.71,25.16
107,54.82,25.15
108,54.98,25.17
109,54.95,25.32
110,55.04,25.38
111,55.19,25.47
112,55,25.35
113,55.33,25.47
114,55.24,25.56
115,55.43,25.64
116,55.51,25.73
117,55.49,25.78
118,55.67,25.9
119,55.81,25.92
120,55.8,26
121,56.04,26.03
122,56.15,25.98
123,56.21,26.14
124,56.49,26.23
125,56.58,26.25
126,56.48,26.35
127,56.67,26.43
128,56.92,26.4
129,57.12,26.48
130,56.98,26.58
131,57.22,26.58
132,57.22,26.68
133,57.42,26.76
134,57.62,26.75
135,57.63,26.87
136,57.69,26.89
137,57.79,27.11
138,58.04,27.17
139,58.03,27.26
140,58.05,27.24
141,58.14,27.3
142,58.25,27.54
143,58.24,27.61
144,58.39,27.71
145,58.58,27.71
146,58.49,27.7
147,58.54,27.81
148,58.56,27.8
149,58.58,27.8
150,58.8,27.66
151,58.92,27.85
152,59.07,27.85
153,58.95,27.95
154,59.19,27.8
155,59.27,27.92
156,59.28,27.93
157,59.22,27.99
158,59.26,27.95
159,59.44,27.99
160,59.63,27.89
161,59.96,27.84
162,59.89,27.91
163,60.08,27.97
164,60.05,27.92
165,60.01,27.91
166,60.35,27.9
167,60.24,27.97
168,60.59,28.22
169,60.54,28.22
170,60.55,28.14
171,60.63,28.19
172,60.51,28.22
173,60.48,28.11
174,60.72,28.21
175,60.62,28.15
176,60.82,28.23
177,61.01,28.28
178,60.66,28.4
179,61.24,28.35
180,61.23,28.47
181,61.12,28.45
182,61.3,28.34
183,61.35,28.64
184,61.53,28.55
185,61.5,28.59
186,61.82,28.64
187,61.57,28.64
188,61.87,28.7
189,61.66,28.75
190,61.82,28.78
191,61.98,28.8
192,62.12,28.78
193,62.02,28.84
194,62.16,28.75
195,62.1,28.86
196,62.2,28.75
197,62.35,28.82
198,62.29,28.9
199,62.36,28.84
200,62.55,28.92
201,62.59,28.95
202,62.73,28.91
203,62.75,28.89
204,62.81,29.03
205,62.9,29.15
206,62.94,29.31
207,62.95,29.17
208,63.03,29.17
209,63.1,29.3
210,63.22,29.34
211,63.34,29.6
212,63.27,29.7
213,63.41,29.73
214,63.65,29.83
215,63.65,29.75
216,63.63,29.8
217,63.69,29.94
218,63.76,29.85
219,63.79,30.06
220,64.02,29.86
221,63.82,30.04
222,63.97,30.05
223,64.02,30.11
224,64.19,30.18
225,64.26,30.33
226,64.2,30.39
227,64.37,30.39
228,64.39,30.39
229,64.59,30.45
230,64.53,30.55
231,64.69,30.7
232,64.53,30.65
233,64.67,30.65
234,64.78,30.59
235,64.72,30.62
236,64.9,30.72
237,65.23,30.73
238,65.13,30.79
239,65.29,30.83
240,65.43,30.85
241,65.06,30.88
242,65.29,31.04
243,65.33,30.97
244,65.42,31.05
245,65.53,31.1
246,65.46,31.35
247,65.64,31.27
248,65.55,31.01
249,65.51,30.97
250,65.81,31.05
251,65.89,31.21
252,65.91,30.95
253,65.91,31.13
254,66.05,31.32
255,66.2,31.26
256,66.08,31.4
257,66.27,31.42
258,66.34,31.55
259,66.52,31.5
260,66.38,31.41
261,66.54,31.59
262,66.61,31.21
263,66.62,31.3
264,66.62,31.43
265,66.66,31.72
266,66.62,31.77
267,66.73,31.84
268,66.86,31.65
269,66.95,31.52
270,67.11,31.94
271,66.97,31.9
272,67.01,31.95
273,67.1,31.89
274,66.99,31.9
275,67.1,31.79
276,67.3,31.73
277,67.23,31.84
278,67.39,32.11
279,67.38,32.05
280,67.26,32.14
281,67.5,31.97
282,67.47,31.96
283,67.46,31.94
284,67.56,32.07
285,67.61,32.29
286,67.79,32.37
287,67.7,32.27
288,67.73,32.24
289,67.94,32.29
290,67.82,32.26
291,67.86,32.17
292,67.83,32.3
293,68.03,32.34
294,67.89,32.5
295,67.92,32.39
296,68.08,32.33
297,68.17,32.4
298,68.17,32.39
299,68.28,32.42
300,68.25,32.76
301,68.26,32.55
302,68.44,32.65
303,68.45,32.6
304,68.46,32.39
305,68.59,32.63
306,68.55,32.73
307,68.59,32.89
308,68.61,32.96
309,68.64,32.9
310,68.8,33
311,68.65,32.98
312,68.81,32.91
313,68.87,33.03
314,68.86,33.01
315,68.93,33.12
316,68.91,33.11
317,68.91,33.3
318,69.08,33.25
319,69,33.27
320,68.95,33.06
321,69.09,33.13
322,69.01,33.28
323,69.13,33.33
324,69.19,33.25
325,69.21,33.34
326,69.34,33.33
327,69.36,33.36
328,69.25,33.49
329,69.49,33.35
330,69.51,33.35
331,69.53,33.41
332,69.45,33.64
333,69.61,33.57
334,69.8,33.92
335,69.7,33.72
336,69.6,33.72
337,69.57,33.64
338,69.68,33.65
339,69.75,33.73
340,69.82,33.68
341,70.01,33.78
342,69.95,33.62
343,69.96,33.59
344,69.92,33.75
345,70.07,33.76
346,70.09,33.9
347,70.24,33.76
348,70.07,33.87
349,70.09,34
350,70.16,33.99
351,70.28,34.08
352,70.33,34.1
353,70.26,34.08
354,70.22,33.98
355,70.3,34.18
356,70.2,34.21
357,70.35,34.26
358,70.37,34.42
359,70.41,34.46
360,70.53,34.37
361,70.55,34.61
362,70.42,34.53
363,70.55,34.33
364,70.41,34.29
365,70.6,34.31
366,70.6,34.48
367,70.57,34.46
368,70.53,34.49
369,70.77,34.7
370,70.83,34.55
371,70.73,34.63
372,70.9,34.62
373,70.71,34.68
374,70.79,34.67
375,70.9,34.64
376,70.85,34.74
377,70.82,34.65
378,70.77,34.67
379,71.11,34.82
380,71.12,34.92
381,71.06,34.91
382,71.05,34.78
383,71.24,34.9
384,71.28,34.91
385,71.23,35.17
386,71,35.04
387,71.29,35.08
388,71.41,35.17
389,71.2,35.08
390,71.28,35.05
391,71.28,34.98
392,71.43,35.08
393,71.39,35.13
394,71.18,35.21
395,71.42,35
396,71.38,35.03
397,71.46,34.98
398,71.49,35.12
399,71.42,35.11
400,71.72,35.09

==> figs/noregret_training_fmnist_orig_threshold.csv <==
x,y1,y2,y3,y4,y5
1,12.1,2.46,12.12,11.61,11.27
2,13.62,1.03,13.5,13.15,12.62
3,14.34,0.43,14.02,13.7,13.43
4,14.77,0.29,14.38,14.13,13.73
5,15.28,0.19,14.64,14.38,14.11
6,16.01,0.18,15.19,14.57,14.31
7,18.17,0.16,17.19,14.76,14.49
8,21.55,0.17,20.57,15.75,14.63
9,24.11,0.2,23.21,17.66,15.03
10,26.02,0.21,25.24,20.59,16.06
11,27.79,0.21,26.84,22.74,17.72
12,29.37,0.25,28.14,24.42,19.96
13,30.82,0.25,29.62,25.72,22.07
14,32.71,0.25,31.21,27.07,23.53
15,34.91,0.3,33.13,28.28,24.85
16,37.16,0.31,35.36,29.46,25.8
17,39.48,0.34,37.83,30.79,27.08
18,42.49,0.4,41.09,32.2,27.9
19,47.26,0.43,45.56,33.91,28.68
20,51.43,0.37,49.63,35.91,29.82
21,55.05,0.35,53.17,37.82,30.8
22,58.39,0.33,57.7,40.28,31.87
23,59.45,0.35,59.98,43.6,33.08
24,59.82,0.43,60.45,47.2,34.54
25,59.97,0.5,61.12,50.24,36.11
26,60.59,0.55,61.38,53.48,37.78
27,61.45,0.67,61.45,57.34,39.9
28,61.81,0.72,61.69,59.78,42.61
29,62.03,0.79,61.98,60.43,45.75
30,62.28,0.85,62.15,60.97,49.02
31,62.65,0.94,62.6,61.42,53.43
32,62.89,0.97,62.9,61.68,57.13
33,63.33,0.94,63.48,61.72,59.43
34,63.74,0.92,63.71,61.86,60.27
35,63.85,0.86,64.03,62.14,60.32
36,64.12,0.89,64.29,62.13,60.92
37,64.35,0.9,64.52,62.32,61.5
38,64.7,0.89,64.84,62.67,61.62
39,65.1,0.99,65.23,62.99,61.75
40,65.31,0.99,65.47,63.45,62.05
41,65.63,0.98,65.61,63.68,62.13
42,66.05,1.02,66.04,64,62.18
43,66.3,1.02,66.22,64.03,62.34
44,66.64,1.05,66.72,64.3,62.61
45,66.94,1.05,66.96,64.48,62.85
46,67.25,1.06,67.29,64.74,63.42
47,67.43,1.11,67.32,65.01,63.64
48,67.72,1.14,67.59,65.3,63.75
49,68.02,1.14,67.84,65.49,63.9
50,68.16,1.2,68.16,65.69,64.1
51,68.51,1.21,68.32,65.98,64.29
52,68.66,1.27,68.62,66.17,64.47
53,68.97,1.3,68.87,66.45,64.72
54,69.12,1.43,69.27,66.79,64.91
55,69.37,1.51,69.29,66.99,65.31
56,69.58,1.54,69.48,67.29,65.43
57,69.74,1.58,69.78,67.36,65.56
58,69.88,1.65,69.77,67.49,65.91
59,70.02,1.69,69.93,67.68,66.08
60,70.3,1.76,70.12,67.93,66.38
61,70.41,1.82,70.3,68.16,66.49
62,70.43,1.95,70.46,68.19,66.94
63,70.65,2.02,70.51,68.45,67.05
64,70.77,2.07,70.78,68.68,67.33
65,70.89,2.09,70.94,68.93,67.43
66,71.07,2.15,70.96,69.07,67.56
67,71.26,2.2,71.18,69.23,67.69
68,71.33,2.25,71.25,69.27,67.77
69,71.58,2.38,71.51,69.43,67.83
70,71.66,2.46,71.55,69.56,68.11
71,71.86,2.59,71.92,69.61,68.15
72,72,2.66,71.82,69.91,68.44
73,72.1,2.73,71.88,70.05,68.55
74,72.2,2.85,72.16,69.95,68.72
75,72.21,2.96,72.17,70.04,68.85
76,72.33,3.04,72.23,70.14,68.98
77,72.59,3.13,72.47,70.39,69.24
78,72.71,3.24,72.53,70.53,69.28
79,72.66,3.34,72.61,70.46,69.36
80,72.73,3.41,72.7,70.57,69.48
81,72.98,3.48,72.84,70.72,69.57
82,72.94,3.56,72.9,70.86,69.72
83,73.1,3.62,72.9,70.93,69.81
84,73.15,3.7,73.06,71.1,69.91
85,73.31,3.8,73.04,71.15,69.98
86,73.42,3.9,73.24,71.32,70.15
87,73.4,3.94,73.46,71.25,70.08
88,73.71,3.97,73.41,71.58,70.34
89,73.79,4.01,73.52,71.52,70.34
90,73.79,4.1,73.77,71.65,70.48
91,74.13,4.16,73.87,71.78,70.65
92,74.16,4.22,73.9,71.81,70.66
93,74.2,4.27,74.16,71.86,70.75
94,74.35,4.32,74.17,71.85,70.77
95,74.4,4.39,74.28,72.03,70.98
96,74.53,4.45,74.39,72.03,71.03
97,74.55,4.5,74.48,72.14,71.1
98,74.67,4.53,74.69,72.33,71.31
99,74.59,4.63,74.59,72.34,71.29
100,74.73,4.76,74.65,72.37,71.34

==> figs/noregret_training_fmnist_partial_orig_threshold.csv <==
x,y1,y2
1,12.1,3.48
2,13.62,2.03
3,14.34,1.12
4,14.77,0.64
5,15.28,0.42
6,16.01,0.38
7,18.17,0.28
8,21.55,0.26
9,24.11,0.25
10,26.02,0.21
11,27.79,0.23
12,29.37,0.25
13,30.82,0.31
14,32.71,0.33
15,34.91,0.46
16,37.16,0.53
17,39.48,0.79
18,42.49,1.36
19,47.26,1.9
20,51.43,2.31
21,55.05,2.84
22,58.39,3.19
23,59.45,3.58
24,59.82,3.96
25,59.97,4.35
26,60.59,4.77
27,61.45,5.49
28,61.81,6.58
29,62.03,7.66
30,62.28,8.25
31,62.65,8.78
32,62.89,9.19
33,63.33,9.58
34,63.74,9.79
35,63.85,9.93
36,64.12,9.97
37,64.35,10
38,64.7,10
39,65.1,10
40,65.31,10
41,65.63,10
42,66.05,10
43,66.3,10
44,66.64,10
45,66.94,10
46,67.25,10
47,67.43,10
48,67.72,10
49,68.02,10
50,68.16,10
51,68.51,10
52,68.66,10
53,68.97,10
54,69.12,10
55,69.37,10
56,69.58,10
57,69.74,10
58,69.88,10
59,70.02,10
60,70.3,10
61,70.41,10
62,70.43,10
63,70.65,10
64,70.77,10
65,70.89,10
66,71.07,10
67,71.26,10
68,71.33,10
69,71.58,10
70,71.66,10
71,71.86,10
72,72,10
73,72.1,10
74,72.2,10
75,72.21,10
76,72.33,10
77,72.59,10
78,72.71,10
79,72.66,10
80,72.73,10
81,72.98,10
82,72.94,10
83,73.1,10
84,73.15,10
85,73.31,10
86,73.42,10
87,73.4,10
88,73.71,10
89,73.79,10
90,73.79,10
91,74.13,10
92,74.16,10
93,74.2,10
94,74.35,10
95,74.4,10
96,74.53,10
97,74.55,10
98,74.67,10
99,74.59,10
100,74.73,10

==> figs/noregret_training_mnist_orig_threshold.csv <==
x,y1,y2,y3,y4,y5
1,10.95,9.66,10.9,10.39,10.07
2,15.73,9.62,15.71,13.14,11.69
3,21.9,9.64,21.85,17.99,14.98
4,27.78,9.63,28.02,23.14,19.03
5,33.03,9.57,33.11,28.23,23.18
6,38.43,9.57,38.35,32.38,27.46
7,46.46,9.52,46.17,36.6,31.07
8,56.22,9.47,55.89,41.56,34.32
9,61.42,9.39,61.05,49.43,37.96
10,64.68,9.25,64.15,56.39,42.22
11,67.03,9.15,66.46,60.7,48.61
12,68.68,8.99,68.45,63.36,55.09
13,70.16,8.77,69.96,65.25,59.11
14,71.62,8.57,71.65,67.14,62.21
15,73.44,8.3,73.5,68.73,64.12
16,75.31,8.04,75.29,70.01,65.81
17,77.38,7.56,77.42,71.42,67.44
18,78.92,6.97,78.96,72.87,68.56
19,80.29,6.53,80.39,74.51,69.93
20,81.13,6.03,81.19,76.2,71.32
21,82.12,5.4,82.1,77.92,73.05
22,82.93,4.7,82.95,79.24,74.58
23,83.7,3.94,83.67,80.32,76.43
24,84.39,3.46,84.42,81.1,77.75
25,85.05,2.94,85.04,81.87,79.13
26,85.52,2.55,85.5,82.72,80.24
27,86.06,2.18,85.98,83.16,81.01
28,86.63,1.86,86.66,83.8,81.68
29,87.06,1.53,86.96,84.44,82.42
30,87.34,1.22,87.4,84.9,83
31,87.66,1.02,87.63,85.34,83.59
32,87.91,1.12,87.96,85.77,84.09
33,88.18,1.26,88.13,86.22,84.57
34,88.36,1.45,88.4,86.6,84.9
35,88.53,1.68,88.51,86.91,85.26
36,88.76,1.97,88.72,87.22,85.69
37,88.94,2.3,88.9,87.47,86.05
38,89.18,2.67,89.1,87.7,86.5
39,89.3,2.81,89.28,87.92,86.81
40,89.44,2.9,89.42,88.11,86.99
41,89.55,2.83,89.53,88.22,87.25
42,89.66,2.92,89.58,88.41,87.4
43,89.86,2.96,89.74,88.51,87.62
44,89.93,2.97,89.88,88.62,87.82
45,90.06,2.92,90.06,88.71,88.03
46,90.18,3.05,90.18,88.93,88.16
47,90.27,3.08,90.27,89.05,88.26
48,90.42,3.11,90.37,89.19,88.41
49,90.53,3.17,90.44,89.29,88.57
50,90.63,3.21,90.54,89.42,88.64
51,90.65,3.3,90.66,89.46,88.75
52,90.8,3.34,90.73,89.57,88.89
53,90.83,3.39,90.82,89.6,88.99
54,90.92,3.39,90.9,89.73,89.16
55,91.04,3.5,90.97,89.77,89.27
56,91.14,3.61,91.07,89.87,89.29
57,91.24,3.71,91.14,89.99,89.35
58,91.33,3.87,91.25,90.11,89.46
59,91.38,4.03,91.4,90.16,89.53
60,91.48,4.24,91.45,90.28,89.64
61,91.54,4.39,91.51,90.32,89.77
62,91.58,4.56,91.6,90.44,89.82
63,91.72,4.76,91.65,90.51,89.91
64,91.81,4.9,91.73,90.58,89.96
65,91.9,5.09,91.9,90.63,90.06
66,91.96,5.32,92.02,90.67,90.11
67,92.11,5.57,92.04,90.72,90.16
68,92.17,5.7,92.13,90.79,90.24
69,92.23,5.93,92.21,90.88,90.36
70,92.28,6.1,92.32,90.95,90.46
71,92.35,6.3,92.41,91,90.49
72,92.44,6.59,92.46,91.06,90.59
73,92.47,6.74,92.51,91.11,90.61
74,92.58,6.94,92.65,91.15,90.66
75,92.66,7.14,92.7,91.18,90.73
76,92.75,7.28,92.8,91.27,90.78
77,92.79,7.42,92.79,91.33,90.83
78,92.84,7.58,92.88,91.42,90.89
79,92.9,7.65,92.92,91.47,90.94
80,92.92,7.8,92.95,91.52,90.99
81,92.99,7.95,93.04,91.55,91.1
82,93.06,8.09,93.09,91.6,91.13
83,93.15,8.23,93.18,91.62,91.22
84,93.21,8.32,93.24,91.69,91.26
85,93.26,8.37,93.24,91.69,91.33
86,93.32,8.49,93.3,91.78,91.36
87,93.36,8.54,93.39,91.87,91.46
88,93.41,8.59,93.47,91.88,91.53
89,93.41,8.61,93.51,91.97,91.6
90,93.54,8.59,93.54,92.02,91.62
91,93.56,8.56,93.59,92.12,91.67
92,93.62,8.44,93.66,92.19,91.75
93,93.67,8.42,93.72,92.25,91.81
94,93.68,8.35,93.76,92.26,91.85
95,93.78,8.25,93.83,92.33,91.88
96,93.82,8.01,93.87,92.35,91.94
97,93.85,7.77,93.88,92.43,92
98,93.91,7.55,93.93,92.47,92.03
99,93.94,7.38,93.96,92.53,92.12
100,94.01,7.19,94.03,92.56,92.16

==> figs/noregret_training_mnist_partial_orig_threshold.csv <==
x,y1,y2
1,10.95,9.65
2,15.73,9.65
3,21.9,9.67
4,27.78,9.66
5,33.03,9.67
6,38.43,9.67
7,46.46,9.64
8,56.22,9.63
9,61.42,9.59
10,64.68,9.57
11,67.03,9.47
12,68.68,9.35
13,70.16,9.07
14,71.62,8.59
15,73.44,7.89
16,75.31,6.98
17,77.38,6.12
18,78.92,5.39
19,80.29,4.99
20,81.13,4.69
21,82.12,4.59
22,82.93,4.64
23,83.7,5.03
24,84.39,5.52
25,85.05,5.82
26,85.52,6.27
27,86.06,6.76
28,86.63,7.03
29,87.06,7.02
30,87.34,6.71
31,87.66,6
32,87.91,5.25
33,88.18,4.68
34,88.36,4.18
35,88.53,3.38
36,88.76,2.39
37,88.94,1.61
38,89.18,1.25
39,89.3,1.08
40,89.44,1.06
41,89.55,1.12
42,89.66,1.15
43,89.86,1.35
44,89.93,1.4
45,90.06,1.52
46,90.18,1.69
47,90.27,1.85
48,90.42,1.98
49,90.53,2.18
50,90.63,2.39
51,90.65,2.68
52,90.8,2.8
53,90.83,3.18
54,90.92,3.52
55,91.04,3.85
56,91.14,4.22
57,91.24,4.52
58,91.33,4.97
59,91.38,5.31
60,91.48,5.73
61,91.54,6
62,91.58,6.25
63,91.72,6.45
64,91.81,6.66
65,91.9,6.76
66,91.96,6.82
67,92.11,6.9
68,92.17,6.91
69,92.23,6.84
70,92.28,6.77
71,92.35,6.46
72,92.44,6.26
73,92.47,6.03
74,92.58,5.7
75,92.66,5.36
76,92.75,5.09
77,92.79,4.77
78,92.84,4.55
79,92.9,4.15
80,92.92,3.77
81,92.99,3.47
82,93.06,3.19
83,93.15,3.18
84,93.21,3.39
85,93.26,3.78
86,93.32,4.12
87,93.36,4.65
88,93.41,5.05
89,93.41,5.51
90,93.54,6.05
91,93.56,6.57
92,93.62,6.95
93,93.67,7.24
94,93.68,7.45
95,93.78,7.62
96,93.82,7.79
97,93.85,7.94
98,93.91,8.04
99,93.94,8.2
100,94.01,8.29

==> figs/training_cifar_varying_mal_num.csv <==
x,y1,y2,y3,y4,y5
1,14.64,13.06,11.2,8.41,4.96
2,16.24,18.55,12.51,7.9,5.54
3,13.76,14.26,13.6,8.95,6.29
4,16.2,13.97,12.31,8.4,5.95
5,19.69,16.09,12.19,8.48,5.41
6,23.07,19.1,13.41,9.15,4.72
7,25.42,21.67,15.46,8.77,3.69
8,27.45,23.58,17.81,8.23,2.93
9,28,25.99,18.97,8.32,4.83
10,28.49,27.5,19.99,10.51,6.39
11,28.92,27.85,22.17,12.84,6.48
12,29.59,28.25,24.28,15.64,6.52
13,30.09,28.59,26.04,17.5,6.75
14,30.5,28.91,27.11,18.34,6.88
15,31.28,29.5,27.35,18.88,6.85
16,31.74,29.84,27.89,19.87,7.02
17,32.45,30.23,28.06,21.29,7.04
18,33.01,30.54,28.3,23.7,7.13
19,33.75,31.07,28.41,25.41,7.46
20,34.38,31.69,28.74,26.82,7.86
21,35.1,32.15,28.9,27.15,8.12
22,36.02,32.54,29.03,27.6,8.55
23,36.85,33,29.34,27.81,8.89
24,37.23,33.42,29.67,27.86,9.05
25,37.98,34.49,30.05,27.96,9.71
26,38.21,34.89,30.44,28.02,10.63
27,38.45,35.39,30.75,28.31,9.99
28,38.96,36.01,31.04,28.62,9.42
29,39.32,36.62,31.61,28.79,9.05
30,39.9,37.12,32.18,29.09,8.67
31,40.14,37.53,32.48,29.5,8.32
32,40.85,37.9,32.85,29.76,6.8
33,41.07,38.35,33.06,30.26,5.12
34,41.39,38.72,33.41,30.47,4.17
35,41.68,38.87,33.61,30.73,3.64
36,42.09,39.45,34.1,31.03,3.96
37,42.39,39.61,34.46,31.22,4.46
38,42.65,39.86,34.97,31.62,5.33
39,42.84,40.06,35.41,32.07,5.72
40,43.02,40.2,35.87,32.5,6.23
41,43.47,40.83,36.3,33.04,7.15
42,43.83,41.11,36.68,33.25,7.72
43,43.56,41.12,37.04,33.57,8.08
44,43.94,41.42,37.21,33.85,8.56
45,44.21,41.8,37.5,34.11,8.7
46,44.4,41.93,37.76,34.32,8.79
47,44.54,42.28,38.11,34.16,8.89
48,44.93,42.36,38.65,34.45,8.95
49,45.29,42.6,38.87,34.82,9.07
50,45.34,42.85,38.89,34.97,9.12
51,45.65,43,39.5,35.13,9.12
52,45.87,43.09,39.76,35.32,9.21
53,45.93,43.45,39.88,35.5,9.27
54,46.36,43.45,39.98,35.7,9.27
55,46.59,43.78,40.22,35.92,9.29
56,46.85,43.86,40.23,36.25,9.35
57,47.12,44.06,40.38,36.39,9.37
58,47.29,44.12,40.53,36.51,9.42
59,47.42,44.34,40.75,36.75,9.46
60,47.58,44.43,41.04,36.97,9.47
61,47.96,44.52,41.21,37.19,9.52
62,48.04,44.86,41.35,37.45,9.55
63,48.32,44.91,41.48,37.83,9.56
64,48.42,45.06,41.66,38.2,9.6
65,48.59,45.21,41.77,38.46,9.6
66,48.83,45.3,41.83,38.6,9.62
67,49.05,45.42,41.92,38.82,9.62
68,49.2,45.59,42.15,38.94,9.61
69,49.46,45.57,42.16,39.2,9.61
70,49.48,45.83,42.23,39.04,9.63
71,49.8,45.94,42.49,39.41,9.62
72,50.02,46.13,42.58,39.64,9.63
73,49.94,46.41,42.78,39.8,9.65
74,50.42,46.56,42.94,39.9,9.65
75,50.51,46.63,42.96,40.07,9.65
76,50.85,46.91,43.16,40.44,9.64
77,50.69,46.97,43.35,40.7,9.64
78,51.05,47.24,43.38,40.77,9.62
79,51.24,47.26,43.37,40.86,9.63
80,51.42,47.46,43.46,40.88,9.64
81,51.3,47.6,43.4,41.03,9.65
82,52.08,47.82,43.58,41.21,9.65
83,51.81,47.98,43.68,41.36,9.65
84,52.24,48.02,43.73,41.62,9.65
85,52.35,48.02,43.76,41.59,9.66
86,52.32,48.26,43.92,41.72,9.66
87,52.59,48.36,44.05,41.85,9.66
88,52.72,48.48,44.18,41.9,9.67
89,52.93,48.69,44.2,42.02,9.66
90,52.98,48.76,44.36,42.27,9.67
91,52.94,48.79,44.41,42.37,9.67
92,53.33,48.93,44.6,42.37,9.66
93,53.28,49.1,44.75,42.56,9.67
94,53.5,49.19,44.82,42.83,9.66
95,53.58,49.42,44.87,42.8,9.67
96,53.74,49.48,45.02,42.96,9.67
97,53.85,49.75,44.96,43.17,9.67
98,53.87,49.56,45.2,43.23,9.66
99,53.91,49.6,45.18,43.32,9.66
100,54.15,49.72,45.4,43.49,9.66
101,54.28,49.92,45.47,43.6,9.68
102,54.39,50.17,45.51,43.79,9.67
103,54.59,50.4,45.65,43.95,9.68
104,54.81,50.37,45.79,44.19,9.68
105,54.8,50.4,45.98,44.24,9.68
106,54.71,50.87,46.1,44.32,9.69
107,54.82,50.76,46.06,44.39,9.69
108,54.98,50.73,46.21,44.51,9.7
109,54.95,50.84,46.07,44.62,9.7
110,55.04,50.95,46.12,44.78,9.7
111,55.19,51.29,46.35,44.74,9.7
112,55,51.3,46.51,44.89,9.69
113,55.33,51.63,46.63,44.99,9.68
114,55.24,51.61,46.62,45.14,9.68
115,55.43,51.84,46.6,45.19,9.68
116,55.51,51.83,46.54,45.26,9.69
117,55.49,51.99,46.71,45.19,9.69
118,55.67,51.89,46.79,45.28,9.69
119,55.81,51.96,46.76,45.41,9.69
120,55.8,52.06,46.87,45.45,9.68
121,56.04,52.15,46.99,45.55,9.68
122,56.15,52.43,47.29,45.57,9.68
123,56.21,52.29,47.32,45.67,9.68
124,56.49,52.38,47.27,45.78,9.68
125,56.58,52.57,47.43,45.85,9.69
126,56.48,52.73,47.47,45.89,9.69
127,56.67,52.88,47.68,45.71,9.69
128,56.92,52.89,47.69,45.83,9.69
129,57.12,53.04,47.73,45.77,9.7
130,56.98,53.23,47.77,45.88,9.7
131,57.22,53.29,47.81,45.76,9.7
132,57.22,53.26,47.92,45.9,9.7
133,57.42,53.52,48.07,46.09,9.71
134,57.62,53.56,48.08,46.14,9.7
135,57.63,53.64,48.04,46.12,9.73
136,57.69,53.71,48.18,46.1,9.73
137,57.79,53.8,48.26,46.17,9.73
138,58.04,53.94,48.27,46.08,9.72
139,58.03,54.12,48.35,46.13,9.71
140,58.05,54.05,48.25,46.14,9.73
141,58.14,53.98,48.37,46.04,9.76
142,58.25,54.06,48.23,46.23,9.77
143,58.24,54.22,48.54,46.22,9.75
144,58.39,54.23,48.53,46.25,9.75
145,58.58,54.46,48.56,46.28,9.76
146,58.49,54.51,48.75,46.36,9.75
147,58.54,54.61,48.8,46.44,9.74
148,58.56,54.57,48.89,46.42,9.75
149,58.58,54.59,48.97,46.4,9.75
150,58.8,54.81,48.95,46.33,9.75
151,58.92,54.92,49.04,46.26,9.73
152,59.07,54.94,49.09,46.31,9.73
153,58.95,54.95,49.27,46.43,9.76
154,59.19,55.07,49.39,46.64,9.75
155,59.27,55.21,49.44,46.69,9.75
156,59.28,55.24,49.38,46.52,9.75
157,59.22,55.09,49.59,46.59,9.77
158,59.26,55.31,49.57,46.71,9.76
159,59.44,55.2,49.66,46.65,9.77
160,59.63,55.39,49.68,46.6,9.78
161,59.96,55.56,49.74,46.79,9.78
162,59.89,55.5,49.79,46.83,9.78
163,60.08,55.66,49.87,47.03,9.8
164,60.05,55.49,49.95,47.09,9.77
165,60.01,55.55,49.94,47.02,9.8
166,60.35,55.81,50.08,47.12,9.81
167,60.24,55.83,50.12,47.16,9.8
168,60.59,55.9,50.21,47.28,9.8
169,60.54,55.96,50.35,47.04,9.81
170,60.55,55.96,50.23,47.09,9.8
171,60.63,56.09,50.34,47.29,9.81
172,60.51,56.06,50.42,47.23,9.81
173,60.48,56.09,50.5,47.16,9.79
174,60.72,56.16,50.49,47.32,9.78
175,60.62,56.33,50.82,47.32,9.8
176,60.82,56.33,50.83,47.24,9.8
177,61.01,56.3,50.85,47.36,9.8
178,60.66,56.44,50.73,47.35,9.79
179,61.24,56.5,50.96,47.39,9.77
180,61.23,56.56,50.92,47.53,9.78
181,61.12,56.71,50.87,47.57,9.75
182,61.3,56.8,51.01,47.62,9.77
183,61.35,56.84,51,47.53,9.78
184,61.53,56.99,51.2,47.66,9.78
185,61.5,56.99,51.18,47.7,9.79
186,61.82,57.07,51.23,47.56,9.75
187,61.57,57.11,51.29,47.63,9.75
188,61.87,57.25,51.32,47.6,9.76
189,61.66,57.12,51.31,47.72,9.78
190,61.82,57.37,51.49,47.75,9.78
191,61.98,57.36,51.52,47.72,9.77
192,62.12,57.52,51.82,47.7,9.74
193,62.02,57.46,51.64,47.66,9.76
194,62.16,57.59,51.62,47.83,9.8
195,62.1,57.7,51.63,47.87,9.79
196,62.2,57.67,51.77,47.98,9.78
197,62.35,57.75,51.65,48,9.8
198,62.29,57.82,51.69,47.8,9.81
199,62.36,57.8,51.79,47.92,9.81
200,62.55,57.9,51.74,47.9,9.82
201,62.59,57.99,51.65,48.18,9.82
202,62.73,57.98,51.8,48.12,9.82
203,62.75,58.01,51.88,48.25,9.83
204,62.81,57.93,51.87,48.01,9.81
205,62.9,58.12,51.92,48.21,9.79
206,62.94,58.18,51.99,48.24,9.78
207,62.95,58.11,51.93,48.2,9.8
208,63.03,58.18,52.09,48.31,9.8
209,63.1,58.34,52.08,48.34,9.8
210,63.22,58.36,52.23,48.18,9.8
211,63.34,58.4,52.25,48.27,9.8
212,63.27,58.5,52.21,48.25,9.8
213,63.41,58.56,52.21,48.3,9.8
214,63.65,58.5,52.27,48.41,9.81
215,63.65,58.65,52.48,48.22,9.8
216,63.63,58.53,52.38,48.41,9.81
217,63.69,58.68,52.52,48.36,9.81
218,63.76,58.75,52.6,48.34,9.8
219,63.79,58.74,52.57,48.44,9.79
220,64.02,58.64,52.63,48.5,9.8
221,63.82,58.87,52.72,48.5,9.81
222,63.97,58.8,52.51,48.61,9.8
223,64.02,58.87,52.8,48.49,9.79
224,64.19,58.91,52.68,48.56,9.79
225,64.26,59.03,52.67,48.52,9.78
226,64.2,59.2,52.75,48.8,9.75
227,64.37,59.14,52.7,48.61,9.74
228,64.39,59.07,52.83,48.74,9.75
229,64.59,59.16,52.84,48.81,9.75
230,64.53,59.26,52.93,48.82,9.74
231,64.69,59.25,53.03,48.86,9.74
232,64.53,59.13,53.03,48.86,9.72
233,64.67,59.22,53.06,48.87,9.72
234,64.78,59.26,53.05,48.97,9.71
235,64.72,59.26,53.16,48.91,9.72
236,64.9,59.31,53.24,48.76,9.71
237,65.23,59.49,53.28,48.92,9.7
238,65.13,59.56,53.38,48.97,9.7
239,65.29,59.54,53.46,49,9.7
240,65.43,59.57,53.46,49.18,9.71
241,65.06,59.55,53.3,49.08,9.7
242,65.29,59.57,53.52,49.08,9.69
243,65.33,59.53,53.46,49.01,9.71
244,65.42,59.59,53.51,48.98,9.7
245,65.53,59.73,53.64,49.14,9.71
246,65.46,59.67,53.64,48.97,9.72
247,65.64,59.72,53.68,49.16,9.74
248,65.55,59.84,53.63,49.19,9.72
249,65.51,59.85,53.71,49.22,9.72
250,65.81,59.86,53.71,49.25,9.74
251,65.89,59.93,53.67,49.29,9.75
252,65.91,60.06,53.65,49.22,9.75
253,65.91,59.92,53.76,49.35,9.75
254,66.05,60.11,53.89,49.42,9.75
255,66.2,60.16,53.83,49.39,9.75
256,66.08,60.13,53.84,49.26,9.75
257,66.27,60.2,53.8,49.44,9.75
258,66.34,60.45,53.86,49.19,9.75
259,66.52,60.42,53.92,49.43,9.75
260,66.38,60.33,54.06,49.53,9.75
261,66.54,60.51,54.13,49.39,9.75
262,66.61,60.57,54.15,49.42,9.75
263,66.62,60.64,54.16,49.39,9.76
264,66.62,60.66,54.28,49.5,9.75
265,66.66,60.81,54.21,49.54,9.75
266,66.62,60.83,54.32,49.49,9.75
267,66.73,60.81,54.24,49.53,9.75
268,66.86,60.96,54.18,49.52,9.77
269,66.95,60.98,54.51,49.51,9.78
270,67.11,60.9,54.42,49.93,9.78
271,66.97,60.96,54.47,49.63,9.79
272,67.01,61.15,54.46,49.64,9.77
273,67.1,61.09,54.58,49.66,9.8
274,66.99,61.14,54.48,49.56,9.8
275,67.1,61.12,54.56,49.66,9.79
276,67.3,61.23,54.52,49.79,9.8
277,67.23,61.35,54.66,49.77,9.8
278,67.39,61.39,54.68,49.73,9.81
279,67.38,61.47,54.75,49.92,9.81
280,67.26,61.41,54.73,49.85,9.82
281,67.5,61.41,54.56,49.8,9.81
282,67.47,61.4,54.75,49.93,9.8
283,67.46,61.52,54.72,49.84,9.81
284,67.56,61.55,54.79,49.95,9.79
285,67.61,61.74,55.02,49.83,9.79
286,67.79,61.76,54.97,50.03,9.79
287,67.7,61.8,54.93,49.96,9.8
288,67.73,61.77,54.74,49.91,9.8
289,67.94,61.98,54.99,49.9,9.8
290,67.82,61.92,55.1,50,9.81
291,67.86,61.93,55.34,50.06,9.81
292,67.83,62.05,55.14,50.07,9.82
293,68.03,62.05,55.2,50.1,9.84
294,67.89,62.2,55.15,50.05,9.84
295,67.92,62.17,55.02,50.15,9.83
296,68.08,62.19,55.02,50.07,9.83
297,68.17,62.42,55.21,50.22,9.83
298,68.17,62.38,55.19,50.17,9.83
299,68.28,62.41,55.14,50.14,9.82
300,68.25,62.47,55.36,50.3,9.84
301,68.26,62.49,55.42,50.4,9.83
302,68.44,62.56,55.4,50.4,9.85
303,68.45,62.52,55.42,50.2,9.84
304,68.46,62.51,55.36,50.43,9.85
305,68.59,62.62,55.32,50.38,9.84
306,68.55,62.75,55.29,50.38,9.83
307,68.59,62.81,55.33,50.32,9.85
308,68.61,62.65,55.59,50.37,9.85
309,68.64,62.91,55.62,50.47,9.86
310,68.8,63.06,55.47,50.59,9.83
311,68.65,62.96,55.35,50.41,9.84
312,68.81,63.1,55.62,50.59,9.84
313,68.87,62.97,55.6,50.46,9.86
314,68.86,63.15,55.65,50.47,9.84
315,68.93,63.25,55.77,50.56,9.84
316,68.91,63.31,55.77,50.42,9.81
317,68.91,63.42,55.97,50.53,9.84
318,69.08,63.43,55.93,50.5,9.83
319,69,63.54,55.99,50.51,9.84
320,68.95,63.56,55.96,50.68,9.82
321,69.09,63.45,56.09,50.71,9.83
322,69.01,63.63,56.17,50.69,9.82
323,69.13,63.57,56.08,50.79,9.85
324,69.19,63.69,56.13,50.64,9.83
325,69.21,63.82,56.15,50.66,9.85
326,69.34,63.83,56.31,50.69,9.85
327,69.36,63.84,56.12,50.79,9.86
328,69.25,63.82,56.23,50.64,9.83
329,69.49,63.97,56.4,50.69,9.83
330,69.51,63.97,56.45,50.69,9.83
331,69.53,63.94,56.28,50.68,9.84
332,69.45,64.02,56.33,50.59,9.84
333,69.61,64.08,56.41,50.76,9.84
334,69.8,64.04,56.38,50.86,9.82
335,69.7,64.29,56.59,50.72,9.84
336,69.6,64.2,56.55,50.71,9.85
337,69.57,64.3,56.56,50.71,9.85
338,69.68,64.27,56.44,50.74,9.84
339,69.75,64.38,56.37,50.82,9.85
340,69.82,64.31,56.44,50.87,9.84
341,70.01,64.37,56.49,50.84,9.86
342,69.95,64.35,56.65,50.7,9.86
343,69.96,64.59,56.84,50.81,9.84
344,69.92,64.43,56.69,50.77,9.84
345,70.07,64.59,56.72,50.81,9.85
346,70.09,64.65,56.61,50.82,9.84
347,70.24,64.82,56.94,50.71,9.84
348,70.07,64.78,56.93,50.67,9.84
349,70.09,64.7,56.87,50.78,9.85
350,70.16,64.81,56.92,50.96,9.85
351,70.28,64.82,56.8,50.68,9.87
352,70.33,64.93,56.91,50.87,9.85
353,70.26,65,56.98,50.87,9.87
354,70.22,64.95,57.02,50.77,9.86
355,70.3,65,57.3,50.86,9.9
356,70.2,65.04,57.16,50.85,9.88
357,70.35,64.94,57.05,50.9,9.93
358,70.37,65.31,57.31,50.96,9.93
359,70.41,65.27,57.27,50.86,9.88
360,70.53,65.28,57.18,50.9,9.84
361,70.55,65.24,57.3,50.99,9.89
362,70.42,65.38,57.43,50.93,9.89
363,70.55,65.43,57.2,50.89,9.88
364,70.41,65.31,57.22,51.03,9.88
365,70.6,65.41,57.23,50.98,9.88
366,70.6,65.51,57.41,50.94,9.89
367,70.57,65.58,57.53,51.01,9.88
368,70.53,65.5,57.49,50.99,9.89
369,70.77,65.63,57.51,50.96,9.89
370,70.83,65.65,57.56,50.96,9.89
371,70.73,65.69,57.68,50.94,9.89
372,70.9,65.76,57.67,50.99,9.9
373,70.71,65.81,57.53,50.95,9.89
374,70.79,65.88,57.64,50.99,9.91
375,70.9,66.01,57.66,51.12,9.9
376,70.85,65.91,57.91,51.15,9.89
377,70.82,66.03,57.59,51.15,9.89
378,70.77,66.11,57.67,51.2,9.91
379,71.11,66.14,57.93,51.21,9.89
380,71.12,66.17,57.91,51.27,9.89
381,71.06,66.17,57.94,51.22,9.91
382,71.05,66.24,57.9,51.2,9.89
383,71.24,66.31,57.97,51.2,9.89
384,71.28,66.41,57.92,51.13,9.91
385,71.23,66.34,58.02,51.29,9.89
386,71,66.25,57.94,51.24,9.9
387,71.29,66.33,58.04,51.25,9.9
388,71.41,66.5,57.99,51.42,9.91
389,71.2,66.57,58.11,51.36,9.9
390,71.28,66.44,57.92,51.41,9.9
391,71.28,66.59,58.13,51.49,9.91
392,71.43,66.65,58.18,51.23,9.89
393,71.39,66.61,58.22,51.36,9.89
394,71.18,66.44,58.14,51.53,9.9
395,71.42,66.66,58.36,51.46,9.9
396,71.38,66.69,58.37,51.5,9.9
397,71.46,66.67,58.45,51.43,9.9
398,71.49,66.87,58.29,51.46,9.89
399,71.42,66.83,58.35,51.46,9.89
400,71.72,66.83,58.39,51.49,9.91

==> figs/training_cifar_varying_mal_num_temp.csv <==
x,y1,y2,y3,y4,y5
1,14.64,13.06,11.2,8.41,4.96
2,16.24,18.55,12.51,7.9,5.54
3,13.76,14.26,13.6,8.95,6.29
4,16.2,13.97,12.31,8.4,5.95
5,19.69,16.09,12.19,8.48,5.41
6,23.07,19.1,13.41,9.15,4.72
7,25.42,21.67,15.46,8.77,3.69
8,27.45,23.58,17.81,8.23,2.93
9,28,25.99,18.97,8.32,4.83
10,28.49,27.5,19.99,10.51,6.39
11,28.92,27.85,22.17,12.84,6.48
12,29.59,28.25,24.28,15.64,6.52
13,30.09,28.59,26.04,17.5,6.75
14,30.5,28.91,27.11,18.34,6.88
15,31.28,29.5,27.35,18.88,6.85
16,31.74,29.84,27.89,19.87,7.02
17,32.45,30.23,28.06,21.29,7.04
18,33.01,30.54,28.3,23.7,7.13
19,33.75,31.07,28.41,25.41,7.46
20,34.38,31.69,28.74,26.82,7.86
21,35.1,32.15,28.9,27.15,8.12
22,36.02,32.54,29.03,27.6,8.55
23,36.85,33,29.34,27.81,8.89
24,37.23,33.42,29.67,27.86,9.05
25,37.98,34.49,30.05,27.96,9.71
26,38.21,34.89,30.44,28.02,10.63
27,38.45,35.39,30.75,28.31,9.99
28,38.96,36.01,31.04,28.62,9.42
29,39.32,36.62,31.61,28.79,9.05
30,39.9,37.12,32.18,29.09,8.67
31,40.14,37.53,32.48,29.5,8.32
32,40.85,37.9,32.85,29.76,6.8
33,41.07,38.35,33.06,30.26,5.12
34,41.39,38.72,33.41,30.47,4.17
35,41.68,38.87,33.61,30.73,3.64
36,42.09,39.45,34.1,31.03,3.96
37,42.39,39.61,34.46,31.22,4.46
38,42.65,39.86,34.97,31.62,5.33
39,42.84,40.06,35.41,32.07,5.72
40,43.02,40.2,35.87,32.5,6.23
41,43.47,40.83,36.3,33.04,7.15
42,43.83,41.11,36.68,33.25,7.72
43,43.56,41.12,37.04,33.57,8.08
44,43.94,41.42,37.21,33.85,8.56
45,44.21,41.8,37.5,34.11,8.7
46,44.4,41.93,37.76,34.32,8.79
47,44.54,42.28,38.11,34.16,8.89
48,44.93,42.36,38.65,34.45,8.95
49,45.29,42.6,38.87,34.82,9.07
50,45.34,42.85,38.89,34.97,9.12
51,45.65,43,39.5,35.13,9.12
52,45.87,43.09,39.76,35.32,9.21
53,45.93,43.45,39.88,35.5,9.27
54,46.36,43.45,39.98,35.7,9.27
55,46.59,43.78,40.22,35.92,9.29
56,46.85,43.86,40.23,36.25,9.35
57,47.12,44.06,40.38,36.39,9.37
58,47.29,44.12,40.53,36.51,9.42
59,47.42,44.34,40.75,36.75,9.46
60,47.58,44.43,41.04,36.97,9.47
61,47.96,44.52,41.21,37.19,9.52
62,48.04,44.86,41.35,37.45,9.55
63,48.32,44.91,41.48,37.83,9.56
64,48.42,45.06,41.66,38.2,9.6
65,48.59,45.21,41.77,38.46,9.6
66,48.83,45.3,41.83,38.6,9.62
67,49.05,45.42,41.92,38.82,9.62
68,49.2,45.59,42.15,38.94,9.61
69,49.46,45.57,42.16,39.2,9.61
70,49.48,45.83,42.23,39.04,9.63
71,49.8,45.94,42.49,39.41,9.62
72,50.02,46.13,42.58,39.64,9.63
73,49.94,46.41,42.78,39.8,9.65
74,50.42,46.56,42.94,39.9,9.65
75,50.51,46.63,42.96,40.07,9.65
76,50.85,46.91,43.16,40.44,9.64
77,50.69,46.97,43.35,40.7,9.64
78,51.05,47.24,43.38,40.77,9.62
79,51.24,47.26,43.37,40.86,9.63
80,51.42,47.46,43.46,40.88,9.64
81,51.3,47.6,43.4,41.03,9.65
82,52.08,47.82,43.58,41.21,9.65
83,51.81,47.98,43.68,41.36,9.65
84,52.24,48.02,43.73,41.62,9.65
85,52.35,48.02,43.76,41.59,9.66
86,52.32,48.26,43.92,41.72,9.66
87,52.59,48.36,44.05,41.85,9.66
88,52.72,48.48,44.18,41.9,9.67
89,52.93,48.69,44.2,42.02,9.66
90,52.98,48.76,44.36,42.27,9.67
91,52.94,48.79,44.41,42.37,9.67
92,53.33,48.93,44.6,42.37,9.66
93,53.28,49.1,44.75,42.56,9.67
94,53.5,49.19,44.82,42.83,9.66
95,53.58,49.42,44.87,42.8,9.67
96,53.74,49.48,45.02,42.96,9.67
97,53.85,49.75,44.96,43.17,9.67
98,53.87,49.56,45.2,43.23,9.66
99,53.91,49.6,45.18,43.32,9.66
100,54.15,49.72,45.4,43.49,9.66
101,54.28,49.92,45.47,43.6,9.68
102,54.39,50.17,45.51,43.79,9.67
103,54.59,50.4,45.65,43.95,9.68
104,54.81,50.37,45.79,44.19,9.68
105,54.8,50.4,45.98,44.24,9.68
106,54.71,50.87,46.1,44.32,9.69
107,54.82,50.76,46.06,44.39,9.69
108,54.98,50.73,46.21,44.51,9.7
109,54.95,50.84,46.07,44.62,9.7
110,55.04,50.95,46.12,44.78,9.7
111,55.19,51.29,46.35,44.74,9.7
112,55,51.3,46.51,44.89,9.69
113,55.33,51.63,46.63,44.99,9.68
114,55.24,51.61,46.62,45.14,9.68
115,55.43,51.84,46.6,45.19,9.68
116,55.51,51.83,46.54,45.26,9.69
117,55.49,51.99,46.71,45.19,9.69
118,55.67,51.89,46.79,45.28,9.69
119,55.81,51.96,46.76,45.41,9.69
120,55.8,52.06,46.87,45.45,9.68
121,56.04,52.15,46.99,45.55,9.68
122,56.15,52.43,47.29,45.57,9.68
123,56.21,52.29,47.32,45.67,9.68
124,56.49,52.38,47.27,45.78,9.68
125,56.58,52.57,47.43,45.85,9.69
126,56.48,52.73,47.47,45.89,9.69
127,56.67,52.88,47.68,45.71,9.69
128,56.92,52.89,47.69,45.83,9.69
129,57.12,53.04,47.73,45.77,9.7
130,56.98,53.23,47.77,45.88,9.7
131,57.22,53.29,47.81,45.76,9.7
132,57.22,53.26,47.92,45.9,9.7
133,57.42,53.52,48.07,46.09,9.71
134,57.62,53.56,48.08,46.14,9.7
135,57.63,53.64,48.04,46.12,9.73
136,57.69,53.71,48.18,46.1,9.73
137,57.79,53.8,48.26,46.17,9.73
138,58.04,53.94,48.27,46.08,9.72
139,58.03,54.12,48.35,46.13,9.71
140,58.05,54.05,48.25,46.14,9.73
141,58.14,53.98,48.37,46.04,9.76
142,58.25,54.06,48.23,46.23,9.77
143,58.24,54.22,48.54,46.22,9.75
144,58.39,54.23,48.53,46.25,9.75
145,58.58,54.46,48.56,46.28,9.76
146,58.49,54.51,48.75,46.36,9.75
147,58.54,54.61,48.8,46.44,9.74
148,58.56,54.57,48.89,46.42,9.75
149,58.58,54.59,48.97,46.4,9.75
150,58.8,54.81,48.95,46.33,9.75
151,58.92,54.92,49.04,46.26,9.73
152,59.07,54.94,49.09,46.31,9.73
153,58.95,54.95,49.27,46.43,9.76
154,59.19,55.07,49.39,46.64,9.75
155,59.27,55.21,49.44,46.69,9.75
156,59.28,55.24,49.38,46.52,9.75
157,59.22,55.09,49.59,46.59,9.77
158,59.26,55.31,49.57,46.71,9.76
159,59.44,55.2,49.66,46.65,9.77
160,59.63,55.39,49.68,46.6,9.78
161,59.96,55.56,49.74,46.79,9.78
162,59.89,55.5,49.79,46.83,9.78
163,60.08,55.66,49.87,47.03,9.8
164,60.05,55.49,49.95,47.09,9.77
165,60.01,55.55,49.94,47.02,9.8
166,60.35,55.81,50.08,47.12,9.81
167,60.24,55.83,50.12,47.16,9.8
168,60.59,55.9,50.21,47.28,9.8
169,60.54,55.96,50.35,47.04,9.81
170,60.55,55.96,50.23,47.09,9.8
171,60.63,56.09,50.34,47.29,9.81
172,60.51,56.06,50.42,47.23,9.81
173,60.48,56.09,50.5,47.16,9.79
174,60.72,56.16,50.49,47.32,9.78
175,60.62,56.33,50.82,47.32,9.8
176,60.82,56.33,50.83,47.24,9.8
177,61.01,56.3,50.85,47.36,9.8
178,60.66,56.44,50.73,47.35,9.79
179,61.24,56.5,50.96,47.39,9.77
180,61.23,56.56,50.92,47.53,9.78
181,61.12,56.71,50.87,47.57,9.75
182,61.3,56.8,51.01,47.62,9.77
183,61.35,56.84,51,47.53,9.78
184,61.53,56.99,51.2,47.66,9.78
185,61.5,56.99,51.18,47.7,9.79
186,61.82,57.07,51.23,47.56,9.75
187,61.57,57.11,51.29,47.63,9.75
188,61.87,57.25,51.32,47.6,9.76
189,61.66,57.12,51.31,47.72,9.78
190,61.82,57.37,51.49,47.75,9.78
191,61.98,57.36,51.52,47.72,9.77
192,62.12,57.52,51.82,47.7,9.74
193,62.02,57.46,51.64,47.66,9.76
194,62.16,57.59,51.62,47.83,9.8
195,62.1,57.7,51.63,47.87,9.79
196,62.2,57.67,51.77,47.98,9.78
197,62.35,57.75,51.65,48,9.8
198,62.29,57.82,51.69,47.8,9.81
199,62.36,57.8,51.79,47.92,9.81
200,62.55,57.9,51.74,47.9,9.82
201,62.59,57.99,51.65,48.18,9.82
202,62.73,57.98,51.8,48.12,9.82
203,62.75,58.01,51.88,48.25,9.83
204,62.81,57.93,51.87,48.01,9.81
205,62.9,58.12,51.92,48.21,9.79
206,62.94,58.18,51.99,48.24,9.78
207,62.95,58.11,51.93,48.2,9.8
208,63.03,58.18,52.09,48.31,9.8
209,63.1,58.34,52.08,48.34,9.8
210,63.22,58.36,52.23,48.18,9.8
211,63.34,58.4,52.25,48.27,9.8
212,63.27,58.5,52.21,48.25,9.8
213,63.41,58.56,52.21,48.3,9.8
214,63.65,58.5,52.27,48.41,9.81
215,63.65,58.65,52.48,48.22,9.8
216,63.63,58.53,52.38,48.41,9.81
217,63.69,58.68,52.52,48.36,9.81
218,63.76,58.75,52.6,48.34,9.8
219,63.79,58.74,52.57,48.44,9.79
220,64.02,58.64,52.63,48.5,9.8
221,63.82,58.87,52.72,48.5,9.81
222,63.97,58.8,52.51,48.61,9.8
223,64.02,58.87,52.8,48.49,9.79
224,64.19,58.91,52.68,48.56,9.79
225,64.26,59.03,52.67,48.52,9.78
226,64.2,59.2,52.75,48.8,9.75
227,64.37,59.14,52.7,48.61,9.74
228,64.39,59.07,52.83,48.74,9.75
229,64.59,59.16,52.84,48.81,9.75
230,64.53,59.26,52.93,48.82,9.74
231,64.69,59.25,53.03,48.86,9.74
232,64.53,59.13,53.03,48.86,9.72
233,64.67,59.22,53.06,48.87,9.72
234,64.78,59.26,53.05,48.97,9.71
235,64.72,59.26,53.16,48.91,9.72
236,64.9,59.31,53.24,48.76,9.71
237,65.23,59.49,53.28,48.92,9.7
238,65.13,59.56,53.38,48.97,9.7
239,65.29,59.54,53.46,49,9.7
240,65.43,59.57,53.46,49.18,9.71
241,65.06,59.55,53.3,49.08,9.7
242,65.29,59.57,53.52,49.08,9.69
243,65.33,59.53,53.46,49.01,9.71
244,65.42,59.59,53.51,48.98,9.7
245,65.53,59.73,53.64,49.14,9.71
246,65.46,59.67,53.64,48.97,9.72
247,65.64,59.72,53.68,49.16,9.74
248,65.55,59.84,53.63,49.19,9.72
249,65.51,59.85,53.71,49.22,9.72
250,65.81,59.86,53.71,49.25,9.74
251,65.89,59.93,53.67,49.29,9.75
252,65.91,60.06,53.65,49.22,9.75
253,65.91,59.92,53.76,49.35,9.75
254,66.05,60.11,53.89,49.42,9.75
255,66.2,60.16,53.83,49.39,9.75
256,66.08,60.13,53.84,49.26,9.75
257,66.27,60.2,53.8,49.44,9.75
258,66.34,60.45,53.86,49.19,9.75
259,66.52,60.42,53.92,49.43,9.75
260,66.38,60.33,54.06,49.53,9.75
261,66.54,60.51,54.13,49.39,9.75
262,66.61,60.57,54.15,49.42,9.75
263,66.62,60.64,54.16,49.39,9.76
264,66.62,60.66,54.28,49.5,9.75
265,66.66,60.81,54.21,49.54,9.75
266,66.62,60.83,54.32,49.49,9.75
267,66.73,60.81,54.24,49.53,9.75
268,66.86,60.96,54.18,49.52,9.77
269,66.95,60.98,54.51,49.51,9.78
270,67.11,60.9,54.42,49.93,9.78
271,66.97,60.96,54.47,49.63,9.79
272,67.01,61.15,54.46,49.64,9.77
273,67.1,61.09,54.58,49.66,9.8
274,66.99,61.14,54.48,49.56,9.8
275,67.1,61.12,54.56,49.66,9.79
276,67.3,61.23,54.52,49.79,9.8
277,67.23,61.35,54.66,49.77,9.8
278,67.39,61.39,54.68,49.73,9.81
279,67.38,61.47,54.75,49.92,9.81
280,67.26,61.41,54.73,49.85,9.82
281,67.5,61.41,54.56,49.8,9.81
282,67.47,61.4,54.75,49.93,9.8
283,67.46,61.52,54.72,49.84,9.81
284,67.56,61.55,54.79,49.95,9.79
285,67.61,61.74,55.02,49.83,9.79
286,67.79,61.76,54.97,50.03,9.79
287,67.7,61.8,54.93,49.96,9.8
288,67.73,61.77,54.74,49.91,9.8
289,67.94,61.98,54.99,49.9,9.8
290,67.82,61.92,55.1,50,9.81
291,67.86,61.93,55.34,50.06,9.81
292,67.83,62.05,55.14,50.07,9.82
293,68.03,62.05,55.2,50.1,9.84
294,67.89,62.2,55.15,50.05,9.84
295,67.92,62.17,55.02,50.15,9.83
296,68.08,62.19,55.02,50.07,9.83
297,68.17,62.42,55.21,50.22,9.83
298,68.17,62.38,55.19,50.17,9.83
299,68.28,62.41,55.14,50.14,9.82
300,68.25,62.47,55.36,50.3,9.84
301,68.26,62.49,55.42,50.4,9.83
302,68.44,62.56,55.4,50.4,9.85
303,68.45,62.52,55.42,50.2,9.84
304,68.46,62.51,55.36,50.43,9.85
305,68.59,62.62,55.32,50.38,9.84
306,68.55,62.75,55.29,50.38,9.83
307,68.59,62.81,55.33,50.32,9.85
308,68.61,62.65,55.59,50.37,9.85
309,68.64,62.91,55.62,50.47,9.86
310,68.8,63.06,55.47,50.59,9.83
311,68.65,62.96,55.35,50.41,9.84
312,68.81,63.1,55.62,50.59,9.84
313,68.87,62.97,55.6,50.46,9.86
314,68.86,63.15,55.65,50.47,9.84
315,68.93,63.25,55.77,50.56,9.84
316,68.91,63.31,55.77,50.42,9.81
317,68.91,63.42,55.97,50.53,9.84
318,69.08,63.43,55.93,50.5,9.83
319,69,63.54,55.99,50.51,9.84
320,68.95,63.56,55.96,50.68,9.82
321,69.09,63.45,56.09,50.71,9.83
322,69.01,63.63,56.17,50.69,9.82
323,69.13,63.57,56.08,50.79,9.85
324,69.19,63.69,56.13,50.64,9.83
325,69.21,63.82,56.15,50.66,9.85
326,69.34,63.83,56.31,50.69,9.85
327,69.36,63.84,56.12,50.79,9.86
328,69.25,63.82,56.23,50.64,9.83
329,69.49,63.97,56.4,50.69,9.83
330,69.51,63.97,56.45,50.69,9.83

==> figs/training_fmnist_varying_mal_num.csv <==
x,y1,y2,y3,y4,y5
1,12.1,10.59,7.87,5.28,2.46
2,13.62,11.86,6.86,2.97,1.03
3,14.34,12.53,5.87,1.74,0.43
4,14.77,13.23,5.3,1.32,0.29
5,15.28,13.73,4.74,0.99,0.19
6,16.01,14.08,4.46,0.81,0.18
7,18.17,14.48,4.02,0.68,0.16
8,21.55,14.59,3.72,0.61,0.17
9,24.11,14.71,3.51,0.61,0.2
10,26.02,14.7,3.34,0.63,0.21
11,27.79,14.65,3.15,0.67,0.21
12,29.37,14.72,3.12,0.75,0.25
13,30.82,14.84,3.14,0.87,0.25
14,32.71,15.33,3.2,1.05,0.25
15,34.91,16.8,3.47,1.21,0.3
16,37.16,18.24,3.72,1.32,0.31
17,39.48,19.77,4.03,1.42,0.34
18,42.49,21.72,4.51,1.46,0.4
19,47.26,23.87,4.98,1.43,0.43
20,51.43,25.96,5.38,1.45,0.37
21,55.05,27.92,5.79,1.44,0.35
22,58.39,29.84,6.12,1.54,0.33
23,59.45,31.51,6.4,1.64,0.35
24,59.82,33.91,6.67,1.68,0.43
25,59.97,36.21,6.89,1.7,0.5
26,60.59,38.31,7.01,1.77,0.55
27,61.45,41.34,7.02,1.49,0.67
28,61.81,45.76,7.06,1.32,0.72
29,62.03,49.44,7,1.14,0.79
30,62.28,53.61,6.87,1.07,0.85
31,62.65,55.69,6.75,1.05,0.94
32,62.89,56.12,6.71,1.06,0.97
33,63.33,56.26,6.61,1.12,0.94
34,63.74,56.78,6.56,1.15,0.92
35,63.85,57.39,6.53,1.14,0.86
36,64.12,58.38,6.38,1.22,0.89
37,64.35,59.63,6.2,1.21,0.9
38,64.7,60.41,6.09,1.2,0.89
39,65.1,60.97,6.01,1.17,0.99
40,65.31,61.34,5.91,1.17,0.99
41,65.63,61.5,5.92,1.1,0.98
42,66.05,61.85,5.84,1.14,1.02
43,66.3,62.12,5.71,1.13,1.02
44,66.64,62.61,5.37,1.11,1.05
45,66.94,62.94,4.9,1.07,1.05
46,67.25,63.21,4.42,1.06,1.06
47,67.43,63.5,3.84,1.05,1.11
48,67.72,63.74,3.39,1.05,1.14
49,68.02,63.88,3.06,1.06,1.14
50,68.16,64.16,2.61,1.06,1.2
51,68.51,64.25,2.2,1.05,1.21
52,68.66,64.38,1.89,1.01,1.27
53,68.97,64.76,1.64,1.01,1.3
54,69.12,65.06,1.45,1.01,1.43
55,69.37,65.19,1.43,1.04,1.51
56,69.58,65.52,1.45,1.08,1.54
57,69.74,65.59,1.55,1.09,1.58
58,69.88,65.9,1.83,1.1,1.65
59,70.02,66.02,1.92,1.13,1.69
60,70.3,66.26,1.84,1.14,1.76
61,70.41,66.56,1.6,1.16,1.82
62,70.43,66.75,1.5,1.14,1.95
63,70.65,66.84,1.42,1.15,2.02
64,70.77,67.02,1.34,1.18,2.07
65,70.89,67.19,1.26,1.22,2.09
66,71.07,67.37,1.25,1.25,2.15
67,71.26,67.49,1.26,1.26,2.2
68,71.33,67.73,1.21,1.28,2.25
69,71.58,67.79,1.14,1.3,2.38
70,71.66,67.83,1.13,1.33,2.46
71,71.86,67.94,1.13,1.38,2.59
72,72,68.09,1.08,1.47,2.66
73,72.1,68.2,1.08,1.5,2.73
74,72.2,68.25,1.08,1.51,2.85
75,72.21,68.39,1.11,1.57,2.96
76,72.33,68.53,1.06,1.58,3.04
77,72.59,68.6,1.08,1.62,3.13
78,72.71,68.74,1.07,1.61,3.24
79,72.66,68.75,1.09,1.61,3.34
80,72.73,68.98,1.08,1.64,3.41
81,72.98,69.07,1.04,1.7,3.48
82,72.94,69.08,1.02,1.71,3.56
83,73.1,69.16,0.99,1.72,3.62
84,73.15,69.28,0.99,1.75,3.7
85,73.31,69.43,1.03,1.78,3.8
86,73.42,69.49,1.03,1.78,3.9
87,73.4,69.59,1.02,1.79,3.94
88,73.71,69.75,1.02,1.82,3.97
89,73.79,69.74,1.02,1.84,4.01
90,73.79,69.84,1.03,1.85,4.1
91,74.13,69.89,1.06,1.9,4.16
92,74.16,69.99,1.02,1.91,4.22
93,74.2,69.99,1.07,1.93,4.27
94,74.35,70.05,1.07,1.94,4.32
95,74.4,70.09,1.08,1.93,4.39
96,74.53,70.14,1.09,1.93,4.45
97,74.55,70.18,1.11,1.92,4.5
98,74.67,70.23,1.12,1.95,4.53
99,74.59,70.33,1.12,1.94,4.63
100,74.73,70.4,1.12,1.91,4.76

==> figs/training_mnist_varying_mal_num.csv <==
x,y1,y2,y3,y4,y5
1,10.95,10.29,9.83,9.74,9.66
2,15.73,12.66,10.4,9.81,9.62
3,21.9,16.99,11.65,9.88,9.64
4,27.78,21.62,13.29,9.98,9.63
5,33.03,26.36,15.47,10.13,9.57
6,38.43,30.7,18.06,10.33,9.57
7,46.46,34.74,21.11,10.79,9.52
8,56.22,39.17,24.24,11.23,9.47
9,61.42,45.01,27.57,12,9.39
10,64.68,53.88,30.32,12.73,9.25
11,67.03,59.73,33.03,13.8,9.15
12,68.68,63.16,35.85,14.98,8.99
13,70.16,65.53,39.6,16.84,8.77
14,71.62,67.85,43.58,18.65,8.57
15,73.44,69.05,47.18,20.92,8.3
16,75.31,70.44,54.64,22.83,8.04
17,77.38,72.3,59.61,25.01,7.56
18,78.92,74.27,63.38,27.09,6.97
19,80.29,76.21,65.71,28.9,6.53
20,81.13,78.02,67.55,31.17,6.03
21,82.12,79.21,68.96,33.49,5.4
22,82.93,80.41,70.79,36.23,4.7
23,83.7,81.23,72.33,39.04,3.94
24,84.39,82.05,74.01,42.05,3.46
25,85.05,82.88,75.79,45.88,2.94
26,85.52,83.51,77.28,54,2.55
27,86.06,84.03,78.71,59.32,2.18
28,86.63,84.67,79.9,62.15,1.86
29,87.06,85.08,80.6,64.4,1.53
30,87.34,85.42,81.24,65.87,1.22
31,87.66,85.83,81.94,67.21,1.02
32,87.91,86.27,82.47,69,1.12
33,88.18,86.62,82.95,70.93,1.26
34,88.36,86.92,83.46,73.01,1.45
35,88.53,87.3,83.79,74.84,1.68
36,88.76,87.46,84.22,76.69,1.97
37,88.94,87.73,84.62,77.75,2.3
38,89.18,87.93,84.89,78.86,2.67
39,89.3,88.05,85.23,79.84,2.81
40,89.44,88.22,85.59,80.5,2.9
41,89.55,88.32,85.79,81.16,2.83
42,89.66,88.42,85.97,81.72,2.92
43,89.86,88.58,86.22,82.21,2.96
44,89.93,88.72,86.41,82.55,2.97
45,90.06,88.84,86.57,82.89,2.92
46,90.18,88.95,86.75,83.34,3.05
47,90.27,89,86.88,83.63,3.08
48,90.42,89.09,87.02,84,3.11
49,90.53,89.24,87.08,84.28,3.17
50,90.63,89.29,87.19,84.58,3.21
51,90.65,89.36,87.32,84.71,3.3
52,90.8,89.51,87.34,84.87,3.34
53,90.83,89.56,87.41,85.02,3.39
54,90.92,89.63,87.48,85.2,3.39
55,91.04,89.69,87.56,85.45,3.5
56,91.14,89.76,87.63,85.57,3.61
57,91.24,89.84,87.67,85.62,3.71
58,91.33,89.9,87.74,85.71,3.87
59,91.38,89.95,87.75,85.74,4.03
60,91.48,90.03,87.81,85.8,4.24
61,91.54,90.09,87.83,85.9,4.39
62,91.58,90.17,87.84,86.01,4.56
63,91.72,90.23,87.87,86.03,4.76
64,91.81,90.27,87.94,86.13,4.9
65,91.9,90.27,87.96,86.19,5.09
66,91.96,90.39,88.06,86.25,5.32
67,92.11,90.45,88.15,86.33,5.57
68,92.17,90.48,88.15,86.41,5.7
69,92.23,90.57,88.2,86.44,5.93
70,92.28,90.61,88.23,86.42,6.1
71,92.35,90.65,88.31,86.51,6.3
72,92.44,90.71,88.33,86.48,6.59
73,92.47,90.75,88.35,86.58,6.74
74,92.58,90.8,88.41,86.59,6.94
75,92.66,90.8,88.39,86.64,7.14
76,92.75,90.85,88.46,86.72,7.28
77,92.79,90.9,88.52,86.72,7.42
78,92.84,90.94,88.51,86.73,7.58
79,92.9,90.98,88.52,86.75,7.65
80,92.92,91,88.52,86.77,7.8
81,92.99,91.06,88.57,86.83,7.95
82,93.06,91.09,88.61,86.84,8.09
83,93.15,91.12,88.64,86.8,8.23
84,93.21,91.22,88.65,86.84,8.32
85,93.26,91.2,88.71,86.86,8.37
86,93.32,91.26,88.77,86.91,8.49
87,93.36,91.29,88.81,86.91,8.54
88,93.41,91.35,88.8,86.97,8.59
89,93.41,91.38,88.84,86.98,8.61
90,93.54,91.47,88.86,87,8.59
91,93.56,91.51,88.9,86.99,8.56
92,93.62,91.59,88.95,86.99,8.44
93,93.67,91.59,89.01,87.03,8.42
94,93.68,91.63,88.99,87.07,8.35
95,93.78,91.68,89.03,87.1,8.25
96,93.82,91.76,89.08,87.11,8.01
97,93.85,91.82,89.1,87.08,7.77
98,93.91,91.84,89.08,87.12,7.55
99,93.94,91.89,89.12,87.17,7.38
100,94.01,91.92,89.18,87.21,7.19
